Teaching-Assistant-in-the-Loop: Improving Knowledge Distillation from Imperfect Teacher Models in Low-Budget Scenarios

There is increasing interest in distilling task-specific knowledge from large language models (LLM) to smaller student models. Nonetheless, LLM distillation presents a dual challenge: 1) there is a high cost associated with querying the teacher LLM, such as GPT-4, for gathering an ample number of demonstrations; 2) the teacher LLM might provide imperfect outputs with a negative impact on the student's learning process. To enhance sample efficiency within resource-constrained, imperfect teacher scenarios, we propose a three-component framework leveraging three signal types. The first signal is the student's self-consistency (consistency of student multiple outputs), which is a proxy of the student's confidence. Specifically, we introduce a ``teaching assistant'' (TA) model to assess the uncertainty of both the student's and the teacher's outputs via confidence scoring, which serves as another two signals for student training. Furthermore, we propose a two-stage training schema to first warm up the student with a small proportion of data to better utilize student's signal. Experiments have shown the superiority of our proposed framework for four complex reasoning tasks. On average, our proposed two-stage framework brings a relative improvement of up to 20.79% compared to fine-tuning without any signals across datasets.

==> prompts/alfworld.json <==
{"react_put_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a garbagecan 1, a handtowelholder 2, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put some spraybottle on toilet.\n> think: First I need to find a spraybottle. A spraybottle is more likely to appear in cabinet (1-4), countertop (1), toilet (1), sinkbasin (1-2), garbagecan (1). I can check one by one, starting with cabinet 1.\nOK.\n> go to cabinet 1\nOn the cabinet 1, you see a cloth 1, a soapbar 1, a soapbottle 1.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see a candle 1, and a spraybottle 2.\n> take spraybottle 2 from cabinet 2\nYou pick up the spraybottle 2 from the cabinet 2.\n> think: Now I find a spraybottle (2). Next, I need to put it in/on toilet 1.\nOK.\n> go to toilet 1\nOn the toilet 1, you see a soapbottle 2.\n> put spraybottle 2 in/on toilet 1\nYou put the spraybottle 2 in/on the toilet 1.\n", "react_put_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: find some apple and put it in sidetable.\n> think: First I need to find an apple. An apple is more likely to appear in fridges (1), diningtables (1-3), sidetables (1), countertops (1), sinkbasins (1), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> think: Now I find a apple (3). Next, I need to put it in/on sidetable 1.\nOK.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "react_clean_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a clean lettuce in diningtable.\n> think: To solve the task, I need to find and take a lettuce, then clean it with sinkbasin, then put it in diningtable. \nOK.\n> think: First I need to find a lettuce. A lettuce is more likely to appear in fridge (1), diningtable (1), sinkbasin (1), stoveburner (1-3), cabinet (1-13). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 3, a egg 2, a potato 3, and a potato 2.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a lettuce 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> think: Now I find a lettuce (1). Next, I need to take it.\nOK.\n> take lettuce 1 from diningtable 1\nYou pick up the lettuce 1 from the diningtable 1.\n> think: Now I take a lettuce (1). Next, I need to clean it with sinkbasin (1).\nOK.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a apple 2, a ladle 2, a spoon 1, and a tomato 3.\n> clean lettuce 1 with sinkbasin 1\nYou clean the lettuce 1 using the sinkbasin 1.\n> think: Now I clean a lettuce (1). Next, I need to put it in/on diningtable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> put lettuce 1 in/on diningtable 1\nYou put the lettuce 1 in/on the diningtable 1.\n", "react_clean_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: clean some apple and put it in sidetable.\n> think: To solve the task, I need to find and take an apple, then clean it with sinkbasin, then put it in sidetable.\nOK.\n> think: First I need to find an apple. An apple is more likely to appear in fridges (1), diningtable (1-3), sidetable (1), countertop (1), sinkbasin (1), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> think: Now I find an apple (3). Next, I need to take it.\nOK.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> think: Now I take an apple (3). Next, I need to clean it with sinkbasin (1).\nOK.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> clean apple 3 with sinkbasin 1\nYou clean the apple 3 using the sinkbasin 1.\n> think: Now I clean an apple (3). Next, I need to put it in/on sidetable 1.\nOK.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "react_heat_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a diningtable 1, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some egg and put it in diningtable.\n> think: First I need to find an egg. An egg is more likely to appear in fridge (1), countertop (1-3), diningtable (1), stoveburner (1-4), toaster (1), garbagecan (1), cabinet (1-10). I can check one by one, starting with fridge 1.\nOK.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, and a potato 3.\n> go to countertop 1\nOn the countertop 1, you see a bread 1, a fork 1, and a saltshaker 1.\n> go to countertop 2\nOn the countertop 2, you see nothing.\n> go to countertop 3\nOn the countertop 3, you see a bowl 1, a butterknife 1, a egg 2, a kettle 2, a plate 1, a sink 1, and a spatula 2.\n> take egg 2 from countertop 3\nYou pick up the egg 2 from the countertop 3.\n> think: Now I find an egg (2). Next, I need to heat it. To heat it, I need to go to a microwave (1).\nOK.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat egg 2 with microwave 1\nYou heat the egg 2 using the microwave 1.\n> think: Now I heat the egg. Next, I need to put it in/on diningtable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 2, a bread 3, a egg 1, a kettle 1, a knife 1, a mug 1, a papertowelroll 1, a peppershaker 2, a potato 1, a soapbottle 1, and a spatula 1.\n> put egg 2 in/on diningtable 1\nYou put the egg 2 in/on the diningtable 1.\n", "react_heat_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a hot apple in fridge.\n> think: First I need to find an apple. An apple is more likely to appear in fridge (1), diningtable (1), coffeetable (1), drawer (1), cabinet (1-13), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a fork 3, a fork 2, a fork 1, a mug 2, a peppershaker 3, a plate 2, a pot 1, a soapbottle 3, a spatula 1, a spoon 3, a spoon 2, a spoon 1, a winebottle 3, and a winebottle 2.\n> take apple 1 from diningtable 1\nYou pick up the apple 1 from the diningtable 1.\n> think: Now I have an apple (1). Next, I need to heat it. To heat, I need to go to a microwave (1).\nOK.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat apple 1 with microwave 1\nYou heat the apple 1 using the microwave 1.\n> think: Now I heat the apple. Next, I need to put it in/on fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> put apple 1 in/on fridge 1\nYou put the apple 1 in/on the fridge 1.\n", "react_cool_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a safe 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some pan and put it in stoveburner.\n> think: First I need to find a pan. An pan is more likely to appear in stoveburner (1-4), sinkbasin (1), diningtable (1), countertop (1-2), cabinet (1-16), drawer (1-5). I can check one by one, starting with stoveburner 1.\nOK.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n>go to stoveburner 2\nOn the stoveburner 2, you see a pot 1.\n> go to stoveburner 3\nOn the stoveburner 3, you see a pan 1.\n> take pan 1 from stoveburner 3\nYou pick up the pan 1 from the stoveburner 3.\n> think: Now I find a pan (1). Next, I need to cool it. To cool it, I need to go to a fridge (1).\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool pan 1 with fridge 1\nYou cool the pan 1 using the fridge 1.\n> think: Now I cool the pan. Next, I need to put it in/on stoveburner 1.\nOK.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n> put pan 1 in/on stoveburner 1\nYou put the pan 1 in/on the stoveburner 1.\n", "react_cool_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a cool mug in shelf.\n> think: First I need to find a mug. A mug is more likely to appear in countertop (1-3), coffeemachine (1), cabinet (1-9), shelf (1-3), drawer (1-9). I can check one by one, starting with countertop 1.\nOK.\n> go to countertop 1\nOn the countertop 1, you see a knife 1, a pan 2, a pan 1, and a plate 1.\n> go to countertop 2\nOn the countertop 2, you see a apple 2, a butterknife 2, a fork 3, a houseplant 1, a knife 2, a lettuce 3, a spatula 1, and a winebottle 1.\n> go to countertop 3\nOn the countertop 3, you see a apple 1, a book 1, a bread 1, a butterknife 3, a glassbottle 2, a glassbottle 1, a knife 3, a lettuce 2, a lettuce 1, a papertowelroll 1, a plate 3, a spoon 1, a statue 1, and a vase 2.\n> go to coffeemachine 1\nOn the coffeemachine 1, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a pot 1.\n> go to cabinet 4\nOn the cabinet 4, you see nothing.\n> go to cabinet 5\nThe cabinet 5 is closed.\n> open cabinet 5\nYou open the cabinet 5. The cabinet 5 is open. In it, you see nothing.\n> go to cabinet 6\nThe cabinet 6 is closed.\n> open cabinet 6\nYou open the cabinet 6. The cabinet 6 is open. In it, you see a mug 3.\n> take mug 3 from cabinet 6\nYou pick up the mug 3 from the cabinet 6.\n> think: Now I find a mug (3). Next, I need to cool it. To cool it, I need to go to a fridge (1).\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool mug 3 with fridge 1\nYou cool the mug 3 using the fridge 1.\n> think: Now I cool the mug. Next, I need to put it in/on shelf 1.\nOK.\n> go to shelf 1\nOn the shelf 1, you see a cup 2, a cup 1, a peppershaker 1, and a saltshaker 1.\n> put mug 3 in/on shelf 1\nYou put the mug 3 in/on the shelf 1.\n", "react_puttwo_0": "You are in the middle of a room. Looking quickly around you, you see a armchair 2, a armchair 1, a bed 1, a countertop 1, a diningtable 1, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a laundryhamper 1, and a sidetable 1.\nYour task is to: put two creditcard in dresser.\n> think: To solve the task, I need to find and take the first creditcard, then put it in dresser, then find and take the second creditcard, then put it in dresser.\nOK.\n> think: First I need to find the first creditcard. A creditcard is more likely to appear in drawer (1-2), coutertop (1), sidetable (1), diningtable (1), armchair (1-2), bed (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see a book 1, a cd 1, and a pen 1.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a creditcard 2, a mirror 1, a pencil 2, and a pencil 1.\n> think: Now I find the first creditcard (2). Next, I need to take it. I can find the second creditcard (3) later in countertop 1.\nOK.\n> take creditcard 2 from countertop 1\nYou pick up the creditcard 2 from the countertop 1.\n> think: Now I take the first creditcard (2). Next, I need to put it in/on dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a mug 1, and a television 1.\n> put creditcard 2 in/on dresser 1\nYou put the creditcard 2 in/on the dresser 1.\n> think: Now I put the first creditcard in dresser. Next, I need to find the second creditcard. I can directly go to countertop 1.\nOK.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a mirror 1, a pencil 2, and a pencil 1.\n> think: Now I find the second creditcard (3). Next, I need to take it.\nOK.\n> take creditcard 3 from countertop 1\nYou pick up the creditcard 3 from the countertop 1.\n> think: Now I take the second creditcard (3). Next, I need to put it in/on dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a creditcard 2, a mug 1, and a television 1.\n> put creditcard 3 in/on dresser 1\nYou put the creditcard 3 in/on the dresser 1.\n", "react_puttwo_1": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: put two cellphone in sofa.\n> think: To solve the task, I need to find and take the first cellphone, then put it in sofa, then find and take the second cellphone, then put it in sofa.\nOK.\n> think: First I need to find the first cellphone. A cellphone is more likely to appear in coffeetable (1), diningtable (1), sidetable (1-2), drawer (1-4), sofa (1), dresser (1), garbagecan (1). I can check one by one, starting with coffeetable 1.\nOK.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, a cellphone 3, and a plate 1.\n> take cellphone 3 from coffeetable 1\nYou pick up the cellphone 3 from the coffeetable 1.\n> think: Now I find the first cellphone (3). Next, I need to put it in/on sofa 1.\nOK.\n> go to sofa 1\nOn the sofa 1, you see a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 3 in/on sofa 1\nYou put the cellphone 3 in/on the sofa 1.\n> think: Now I put the first cellphone in sofa. Next, I need to find the second cellphone. A cellphone is more likely to appear in coffeetable (1), diningtable (1), sidetable (1-2), drawer (1-4), sofa (1), dresser (1), garbagecan (1). I can check one by one, starting with coffeetable 1.\nOK.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, and a plate 1.\n> go to diningtable 1\nOn the diningtable 1, you see a cellphone 2, a keychain 2, a laptop 1, a statue 2, and a statue 1.\n> take cellphone 2 from diningtable 1\nYou pick up the cellphone 2 from the diningtable 1.\n> think: Now I find the first cellphone (2). Next, I need to put it in/on sofa 1.\nOK.\n> go to sofa 1\nOn the sofa 1, you see a cellphone 3, a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 2 in/on sofa 1\nYou put the cellphone 2 in/on the sofa 1.\n", "react_examine_0": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a desk 1, a drawer 3, a drawer 2, a drawer 1, a garbagecan 1, a safe 1, a shelf 5, a shelf 4, a shelf 3, a shelf 2, a shelf 1, a sidetable 2, and a sidetable 1.\nYour task is to: look at bowl under the desklamp.\n> think: To solve the task, I need to find and take a bowl, then find and use a desklamp. \nOK. \n> think: First I need to find a bowl. A bowl is more likely to appear in drawer (1-3), desk (1), sidetable (1-2), shelf (1-5), garbagecan (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nOn the drawer 1, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to shelf 1\nOn the shelf 1, you see nothing.\n> go to shelf 2\nOn the shelf 2, you see a bowl 1.\n> think: Now I find a bowl (1). Next, I need to take it.\nOK.\n> take bowl 1 from shelf 2\nYou pick up the bowl 1 from the shelf 2.\n> think: Now I take a bowl (1). Next, I need to find a desklamp. A desklamp is more likely to appear in desk (1), sidetable (1-2), shelf (1-5), bed (1), drawer (1-3). I can check one by one, starting with desk 1.\nOK.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to sidetable 2\nOn the sidetable 2, you see a alarmclock 1, a desklamp 1, and a pen 2.\n> think: Now I find a desklamp (1). Next, I need to use desklamp 1.\nOK.\n> use desklamp 1\nYou turn on the desklamp 1.\n> put bowl 1 in/on sidetable 2\nYou turn on the desklamp 1.\n", "react_examine_1": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a drawer 10, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a shelf 9, a shelf 8, a shelf 7, a shelf 6, a shelf 5, a shelf 4, a shelf 3, a shelf 2, and a shelf 1.\nYour task is to: examine the pen with the desklamp.\n> think: To solve the task, I need to find and take a pen, then find and use a desklamp. First I need to find a pen. A pen is more likely to appear in drawer (1-10), shelf (1-9), bed (1), garbagecan (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to drawer 4\nThe drawer 4 is closed.\n> open drawer 4\nYou open the drawer 4. The drawer 4 is open. In it, you see a cd 3, a keychain 1, and a pen 2.\n> think: Now I find a pen (2). Next, I need to take it.\nOK.\n> take pen 2 from drawer 4\nYou pick up the pen 2 from the drawer 4.\n> think: Now I take a pen (2). Next, I need to find a desklamp. A desklamp is more likely to appear in dresser (1), shelf (1-9), bed (1), garbagecan (1), drawer (1-10). I can check one by one, starting with dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a alarmclock 2, a alarmclock 1, a book 1, a cd 1, a creditcard 1, a desklamp 1, a keychain 2, a pen 3, and a pen 1.\n> think: Now I find the desklamp (1). Next, I need to use desklamp 1.\nOK.\n> use desklamp 1\nYou turn on the desklamp 1.\n> put pen 2 in/on dresser 1\nYou turn on the desklamp 1.\n", "act_put_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a garbagecan 1, a handtowelholder 2, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put some spraybottle on toilet.\n> go to cabinet 1\nOn the cabinet 1, you see a cloth 1, a soapbar 1, a soapbottle 1.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see a candle 1, and a spraybottle 2.\n> take spraybottle 2 from cabinet 2\nYou pick up the spraybottle 2 from the cabinet 2.\n> go to toilet 1\nOn the toilet 1, you see a soapbottle 2.\n> put spraybottle 2 in/on toilet 1\nYou put the spraybottle 2 in/on the toilet 1.\n", "act_put_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: find some apple and put it in sidetable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "act_clean_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a clean lettuce in diningtable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 3, a egg 2, a potato 3, and a potato 2.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a lettuce 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> take lettuce 1 from diningtable 1\nYou pick up the lettuce 1 from the diningtable 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a apple 2, a ladle 2, a spoon 1, and a tomato 3.\n> clean lettuce 1 with sinkbasin 1\nYou clean the lettuce 1 using the sinkbasin 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> put lettuce 1 in/on diningtable 1\nYou put the lettuce 1 in/on the diningtable 1.\n", "act_clean_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: clean some apple and put it in sidetable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> clean apple 3 with sinkbasin 1\nYou clean the apple 3 using the sinkbasin 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "act_heat_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a diningtable 1, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some egg and put it in diningtable.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, and a potato 3.\n> go to countertop 1\nOn the countertop 1, you see a bread 1, a fork 1, and a saltshaker 1.\n> go to countertop 2\nOn the countertop 2, you see nothing.\n> go to countertop 3\nOn the countertop 3, you see a bowl 1, a butterknife 1, a egg 2, a kettle 2, a plate 1, a sink 1, and a spatula 2.\n> take egg 2 from countertop 3\nYou pick up the egg 2 from the countertop 3.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat egg 2 with microwave 1\nYou heat the egg 2 using the microwave 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 2, a bread 3, a egg 1, a kettle 1, a knife 1, a mug 1, a papertowelroll 1, a peppershaker 2, a potato 1, a soapbottle 1, and a spatula 1.\n> put egg 2 in/on diningtable 1\nYou put the egg 2 in/on the diningtable 1.\n", "act_heat_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a hot apple in fridge.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a fork 3, a fork 2, a fork 1, a mug 2, a peppershaker 3, a plate 2, a pot 1, a soapbottle 3, a spatula 1, a spoon 3, a spoon 2, a spoon 1, a winebottle 3, and a winebottle 2.\n> take apple 1 from diningtable 1\nYou pick up the apple 1 from the diningtable 1.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat apple 1 with microwave 1\nYou heat the apple 1 using the microwave 1.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> put apple 1 in/on fridge 1\nYou put the apple 1 in/on the fridge 1.\n", "act_cool_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a safe 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some pan and put it in stoveburner.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n>go to stoveburner 2\nOn the stoveburner 2, you see a pot 1.\n> go to stoveburner 3\nOn the stoveburner 3, you see a pan 1.\n> take pan 1 from stoveburner 3\nYou pick up the pan 1 from the stoveburner 3.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool pan 1 with fridge 1\nYou cool the pan 1 using the fridge 1.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n> put pan 1 in/on stoveburner 1\nYou put the pan 1 in/on the stoveburner 1.\n", "act_cool_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a cool mug in shelf.\n> go to countertop 1\nOn the countertop 1, you see a knife 1, a pan 2, a pan 1, and a plate 1.\n> go to countertop 2\nOn the countertop 2, you see a apple 2, a butterknife 2, a fork 3, a houseplant 1, a knife 2, a lettuce 3, a spatula 1, and a winebottle 1.\n> go to countertop 3\nOn the countertop 3, you see a apple 1, a book 1, a bread 1, a butterknife 3, a glassbottle 2, a glassbottle 1, a knife 3, a lettuce 2, a lettuce 1, a papertowelroll 1, a plate 3, a spoon 1, a statue 1, and a vase 2.\n> go to coffeemachine 1\nOn the coffeemachine 1, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a pot 1.\n> go to cabinet 4\nOn the cabinet 4, you see nothing.\n> go to cabinet 5\nThe cabinet 5 is closed.\n> open cabinet 5\nYou open the cabinet 5. The cabinet 5 is open. In it, you see nothing.\n> go to cabinet 6\nThe cabinet 6 is closed.\n> open cabinet 6\nYou open the cabinet 6. The cabinet 6 is open. In it, you see a mug 3.\n> take mug 3 from cabinet 6\nYou pick up the mug 3 from the cabinet 6.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool mug 3 with fridge 1\nYou cool the mug 3 using the fridge 1.\n> go to shelf 1\nOn the shelf 1, you see a cup 2, a cup 1, a peppershaker 1, and a saltshaker 1.\n> put mug 3 in/on shelf 1\nYou put the mug 3 in/on the shelf 1.\n", "act_puttwo_0": "You are in the middle of a room. Looking quickly around you, you see a armchair 2, a armchair 1, a bed 1, a countertop 1, a diningtable 1, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a laundryhamper 1, and a sidetable 1.\nYour task is to: put two creditcard in dresser.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see a book 1, a cd 1, and a pen 1.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a creditcard 2, a mirror 1, a pencil 2, and a pencil 1.\n> take creditcard 2 from countertop 1\nYou pick up the creditcard 2 from the countertop 1.\n> go to dresser 1\nOn the dresser 1, you see a mug 1, and a television 1.\n> put creditcard 2 in/on dresser 1\nYou put the creditcard 2 in/on the dresser 1.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a mirror 1, a pencil 2, and a pencil 1.\n> take creditcard 3 from countertop 1\nYou pick up the creditcard 3 from the countertop 1.\n> go to dresser 1\nOn the dresser 1, you see a creditcard 2, a mug 1, and a television 1.\n> put creditcard 3 in/on dresser 1\nYou put the creditcard 3 in/on the dresser 1.\n", "act_puttwo_1": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: put two cellphone in sofa.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, a cellphone 3, and a plate 1.\n> take cellphone 3 from coffeetable 1\nYou pick up the cellphone 3 from the coffeetable 1.\n> go to sofa 1\nOn the sofa 1, you see a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 3 in/on sofa 1\nYou put the cellphone 3 in/on the sofa 1.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, and a plate 1.\n> go to diningtable 1\nOn the diningtable 1, you see a cellphone 2, a keychain 2, a laptop 1, a statue 2, and a statue 1.\n> take cellphone 2 from diningtable 1\nYou pick up the cellphone 2 from the diningtable 1.\n> go to sofa 1\nOn the sofa 1, you see a cellphone 3, a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 2 in/on sofa 1\nYou put the cellphone 2 in/on the sofa 1.\n", "act_examine_0": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a desk 1, a drawer 3, a drawer 2, a drawer 1, a garbagecan 1, a safe 1, a shelf 5, a shelf 4, a shelf 3, a shelf 2, a shelf 1, a sidetable 2, and a sidetable 1.\nYour task is to: look at bowl under the desklamp.\nOK. \n> go to drawer 1\nOn the drawer 1, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to shelf 1\nOn the shelf 1, you see nothing.\n> go to shelf 2\nOn the shelf 2, you see a bowl 1.\n> take bowl 1 from shelf 2\nYou pick up the bowl 1 from the shelf 2.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to sidetable 2\nOn the sidetable 2, you see a alarmclock 1, a desklamp 1, and a pen 2.\n> use desklamp 1\nYou turn on the desklamp 1.\n> put bowl 1 in/on sidetable 2\nYou turn on the desklamp 1.\n", "act_examine_1": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a drawer 10, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a shelf 9, a shelf 8, a shelf 7, a shelf 6, a shelf 5, a shelf 4, a shelf 3, a shelf 2, and a shelf 1.\nYour task is to: examine the pen with the desklamp.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to drawer 4\nThe drawer 4 is closed.\n> open drawer 4\nYou open the drawer 4. The drawer 4 is open. In it, you see a cd 3, a keychain 1, and a pen 2.\n> take pen 2 from drawer 4\nYou pick up the pen 2 from the drawer 4.\n> go to dresser 1\nOn the dresser 1, you see a alarmclock 2, a alarmclock 1, a book 1, a cd 1, a creditcard 1, a desklamp 1, a keychain 2, a pen 3, and a pen 1.\n> use desklamp 1\nYou turn on the desklamp 1.\n> put pen 2 in/on dresser 1\nYou turn on the desklamp 1.\n"}

==> prompts/alfworld_3prompts.json <==
{"react_put_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a garbagecan 1, a handtowelholder 2, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put some spraybottle on toilet.\n> think: To solve the task, I need to find and take a sparybottle, then put it on toilet.\nOK.\n> think: First I need to find a spraybottle. A spraybottle is more likely to appear in cabinet (1-4), countertop (1), toilet (1), sinkbasin (1-2), garbagecan (1). I can check one by one, starting with cabinet 1.\nOK.\n> go to cabinet 1\nOn the cabinet 1, you see a cloth 1, a soapbar 1, a soapbottle 1.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see a candle 1, and a spraybottle 2.\n> think: Now I find a spraybottle (2). Next, I need to take it.\n> take spraybottle 2 from cabinet 2\nYou pick up the spraybottle 2 from the cabinet 2.\n> think: Now I take a spraybottle (2). Next, I need to put it in/on toilet 1.\nOK.\n> go to toilet 1\nOn the toilet 1, you see a soapbottle 2.\n> put spraybottle 2 in/on toilet 1\nYou put the spraybottle 2 in/on the toilet 1.\n", "react_put_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: find some apple and put it in sidetable.\n> think: To solve the task, I need to find and take an apple, then put it in sidetable.\nOK.\n> think: First I need to find an apple. An apple is more likely to appear in fridges (1), diningtables (1-3), sidetables (1), countertops (1), sinkbasins (1), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> think: Now I find an apple (3). Next, I need to take it.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> think: Now I find an apple (3). Next, I need to put it in/on sidetable 1.\nOK.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "react_put_2": "You are in the middle of a room. Looking quickly around you, you see a bathtubbasin 1, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put a soapbottle in garbagecan.\n> think: To solve the task, I need to find and take a soapbottle, and put it in garbagecan.\nOK.\n> think: First I need to find a soapbottle. A soapbottle is more likely to appear in toilet (1), sinkbasin (1-2), bathtubbasin (1), cabinet (1-4), countertop (1), dresser (1), drawer (1-4), garbagecan (1). I can check one by one, starting with toilet 1.\nOK.\n> go to toilet 1\nOn the toilet 1, you see nothing.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see nothing.\n> go to sinkbasin 2\nOn the sinkbasin 2, you see nothing.\n> go to bathtubbasin 1\nOn the bathtubbasin 1, you see a cloth 2.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a toiletpaper 2.\n> go to cabinet 4\nThe cabinet 4 is closed.\n> open cabinet 4\nYou open the cabinet 4. The cabinet 4 is open. In it, you see a spraybottle 2.\n> go to countertop 1\nOn the countertop 1, you see a soapbottle 2, and a spraybottle 1.\n> think: Now I find a soapbottle (2). Next, I need to take it.\nOK.\n> take soapbottle 2 from countertop 1\nYou pick up the soapbottle 2 from the countertop 1.\n> think: Now I take a soapbottle (2). Next, I need to put it in/on garbagecan 1.\nOK.\n> go to garbagecan 1\nOn the garbagecan 1, you see nothing.\n> put soapbottle 2 in/on garbagecan 1\nYou put the soapbottle 2 in/on the garbagecan 1.\n", "react_clean_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a clean lettuce in diningtable.\n> think: To solve the task, I need to find and take a lettuce, then clean it with sinkbasin, then put it in diningtable. \nOK.\n> think: First I need to find a lettuce. A lettuce is more likely to appear in fridge (1), diningtable (1), sinkbasin (1), stoveburner (1-3), cabinet (1-13). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 3, a egg 2, a potato 3, and a potato 2.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a lettuce 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> think: Now I find a lettuce (1). Next, I need to take it.\nOK.\n> take lettuce 1 from diningtable 1\nYou pick up the lettuce 1 from the diningtable 1.\n> think: Now I take a lettuce (1). Next, I need to go to sinkbasin (1) and clean it.\nOK.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a apple 2, a ladle 2, a spoon 1, and a tomato 3.\n> clean lettuce 1 with sinkbasin 1\nYou clean the lettuce 1 using the sinkbasin 1.\n> think: Now I clean a lettuce (1). Next, I need to put it in/on diningtable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> put lettuce 1 in/on diningtable 1\nYou put the lettuce 1 in/on the diningtable 1.\n", "react_clean_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: clean some apple and put it in sidetable.\n> think: To solve the task, I need to find and take an apple, then clean it with sinkbasin, then put it in sidetable.\nOK.\n> think: First I need to find an apple. An apple is more likely to appear in fridges (1), diningtable (1-3), sidetable (1), countertop (1), sinkbasin (1), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> think: Now I find an apple (3). Next, I need to take it.\nOK.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> think: Now I take an apple (3). Next, I need to go to sinkbasin (1) and clean it.\nOK.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> clean apple 3 with sinkbasin 1\nYou clean the apple 3 using the sinkbasin 1.\n> think: Now I clean an apple (3). Next, I need to put it in/on sidetable 1.\nOK.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "react_clean_2": "You are in the middle of a room. Looking quickly around you, you see a bathtubbasin 1, a garbagecan 1, a handtowelholder 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: clean some soapbar and put it in toilet.\n> think: To solve the task, I need to find and take a soapbar, then clean it with sinkbasin, then put it in toilet.\nOK.\n> think: First I need to find a soapbar. A soapbar is more likely to appear in toilet (1), bathtubbasin (1), sinkbasin (1), shelf (1-3), garbagecan (1). I can check one by one, starting with toilet 1.\nOK.\n> go to toilet 1\nOn the toilet 1, you see a soapbar 4, and a soapbar 3.\n> think: Now I find a soapbar (4). Next, I need to take it.\nOK.\n> take soapbar 4 from toilet 1\nYou pick up the soapbar 4 from the toilet 1.\n> think: Now I take a soapbar (4). Next, I need to go to sinkbasin (1) and clean it.\nOK.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see nothing.\n> clean soapbar 4 with sinkbasin 1\nYou clean the soapbar 4 using the sinkbasin 1.\n> think: Now I clean a soapbar (4). Next, I need to put it in/on toilet 1.\nOK.\n> go to toilet 1\nOn the toilet 1, you see a soapbar 3.\n> put soapbar 4 in/on toilet 1\nYou put the soapbar 4 in/on the toilet 1.\n", "react_heat_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a diningtable 1, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some egg and put it in diningtable.\n> think: To solve the task, I need to find and take an egg, then heat it with microwave, then put it in diningtable.\nOK.\n> think: First I need to find an egg. An egg is more likely to appear in fridge (1), countertop (1-3), diningtable (1), stoveburner (1-4), toaster (1), garbagecan (1), cabinet (1-10). I can check one by one, starting with fridge 1.\nOK.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, and a potato 3.\n> go to countertop 1\nOn the countertop 1, you see a bread 1, a fork 1, and a saltshaker 1.\n> go to countertop 2\nOn the countertop 2, you see nothing.\n> go to countertop 3\nOn the countertop 3, you see a bowl 1, a butterknife 1, a egg 2, a kettle 2, a plate 1, a sink 1, and a spatula 2.\n> think: Now I find an egg (2). Next, I need to take it.\nOK.\n> take egg 2 from countertop 3\nYou pick up the egg 2 from the countertop 3.\n> think: Now I take an egg (2). Next, I need go to a microwave (1) and heat it.\nOK.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat egg 2 with microwave 1\nYou heat the egg 2 using the microwave 1.\n> think: Now I heat an egg (2). Next, I need to put it in/on diningtable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 2, a bread 3, a egg 1, a kettle 1, a knife 1, a mug 1, a papertowelroll 1, a peppershaker 2, a potato 1, a soapbottle 1, and a spatula 1.\n> put egg 2 in/on diningtable 1\nYou put the egg 2 in/on the diningtable 1.\n", "react_heat_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a hot apple in fridge.\n> think: To solve the task, I need to find and take an apple, then heat it with microwave, then put it in fridge.\nOK.\n> think: First I need to find an apple. An apple is more likely to appear in fridge (1), diningtable (1), coffeetable (1), drawer (1), cabinet (1-13), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a fork 3, a fork 2, a fork 1, a mug 2, a peppershaker 3, a plate 2, a pot 1, a soapbottle 3, a spatula 1, a spoon 3, a spoon 2, a spoon 1, a winebottle 3, and a winebottle 2.\n> think: Now I find an apple (1). Next, I need to take it.\nOK.\n> take apple 1 from diningtable 1\nYou pick up the apple 1 from the diningtable 1.\n> think: Now I take an apple (1). Next, I need to go to a microwave (1) and heat it.\nOK.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat apple 1 with microwave 1\nYou heat the apple 1 using the microwave 1.\n> think: Now I heat an apple (1). Next, I need to put it in/on fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> put apple 1 in/on fridge 1\nYou put the apple 1 in/on the fridge 1.\n", "react_heat_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some bread and put it in countertop.\n> think: To solve the task, I need to find and take a bread, then heat it with microwave, then put it in countertop.\nOK.\n> think: First I need to find a bread. A bread is more likely to appear in fridge (1), toaster (1), diningtable (1), countertop (1-2), drawer (1-3), cabinet (1-10). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a mug 3, and a mug 2.\n> go to toaster 1\nOn the toaster 1, you see nothing.\n> go to diningtable 1\nOn the diningtable 1, you see a bread 4, a bread 3, a bread 2, a bread 1, a cup 2, a knife 1, a lettuce 1, a potato 3, a tomato 3, a tomato 2, and a winebottle 3.\n> think: Now I find a bread (1). Next, I need to take it.\nOK.\n> take bread 1 from diningtable 1\nYou pick up the bread 1 from the diningtable 1.\n> think: Now I take a bread (1). Next, I need to go to a microwave (1) and heat it.\nOK.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat bread 1 with microwave 1\nYou heat the bread 1 using the microwave 1.\n> think: Now I heat a bread (1). Next, I need to put it in/on countertop 1.\nOK.\n> go to countertop 1\nOn the countertop 1, you see a apple 1, a egg 1, a pan 2, a peppershaker 3, a plate 2, a plate 1, a soapbottle 1, and a winebottle 1.\n> put bread 1 in/on countertop 1\nYou put the bread 1 in/on the countertop 1.\n", "react_cool_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a safe 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some pan and put it in stoveburner.\n> think: To solve the task, I need to find and take a pan, then cool it with fridge, then put it in stoveburner.\nOK.\n> think: First I need to find a pan. An pan is more likely to appear in stoveburner (1-4), sinkbasin (1), diningtable (1), countertop (1-2), cabinet (1-16), drawer (1-5). I can check one by one, starting with stoveburner 1.\nOK.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n>go to stoveburner 2\nOn the stoveburner 2, you see a pot 1.\n> go to stoveburner 3\nOn the stoveburner 3, you see a pan 1.\n> take pan 1 from stoveburner 3\n> think: Now I find a pan (1). Next, I need to take it.\nOK.\nYou pick up the pan 1 from the stoveburner 3.\n> think: Now I take a pan (1). Next, I need to go to a fridge (1) and cool it.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool pan 1 with fridge 1\nYou cool the pan 1 using the fridge 1.\n> think: Now I cool a pan (1). Next, I need to put it in/on stoveburner 1.\nOK.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n> put pan 1 in/on stoveburner 1\nYou put the pan 1 in/on the stoveburner 1.\n", "react_cool_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a cool mug in shelf.\n> think: To solve the task, I need to find and take a mug, then cool it with fridge, then put it in shelf.\nOK.\n> think: First I need to find a mug. A mug is more likely to appear in countertop (1-3), coffeemachine (1), cabinet (1-9), shelf (1-3), drawer (1-9). I can check one by one, starting with countertop 1.\nOK.\n> go to countertop 1\nOn the countertop 1, you see a knife 1, a pan 2, a pan 1, and a plate 1.\n> go to countertop 2\nOn the countertop 2, you see a apple 2, a butterknife 2, a fork 3, a houseplant 1, a knife 2, a lettuce 3, a spatula 1, and a winebottle 1.\n> go to countertop 3\nOn the countertop 3, you see a apple 1, a book 1, a bread 1, a butterknife 3, a glassbottle 2, a glassbottle 1, a knife 3, a lettuce 2, a lettuce 1, a papertowelroll 1, a plate 3, a spoon 1, a statue 1, and a vase 2.\n> go to coffeemachine 1\nOn the coffeemachine 1, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a pot 1.\n> go to cabinet 4\nOn the cabinet 4, you see nothing.\n> go to cabinet 5\nThe cabinet 5 is closed.\n> open cabinet 5\nYou open the cabinet 5. The cabinet 5 is open. In it, you see nothing.\n> go to cabinet 6\nThe cabinet 6 is closed.\n> open cabinet 6\nYou open the cabinet 6. The cabinet 6 is open. In it, you see a mug 3.\n> think: Now I find a mug (3). Next, I need to take it.\nOK.\n> take mug 3 from cabinet 6\nYou pick up the mug 3 from the cabinet 6.\n> think: Now I take a mug (3). Next, I need to go to a fridge (1) and cool it.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool mug 3 with fridge 1\nYou cool the mug 3 using the fridge 1.\n> think: Now I cool the mug. Next, I need to put it in/on shelf 1.\nOK.\n> go to shelf 1\nOn the shelf 1, you see a cup 2, a cup 1, a peppershaker 1, and a saltshaker 1.\n> put mug 3 in/on shelf 1\nYou put the mug 3 in/on the shelf 1.\n", "react_cool_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some potato and put it in diningtable.\n> think: To solve the task, I need to find and take a potato, then cool it with fridge, then put it in diningtable.\nOK.\n> think: First I need to find a potato. A potato is more likely to appear in fridge (1), diningtable (1), countertop (1-2), cabinet (1-12), drawer (1-3), garbagecan (1). I can check one by one, starting with fridge 1.\nOK.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a apple 1, a bowl 1, a lettuce 2, and a lettuce 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 3, a bread 1, a butterknife 3, a egg 2, a fork 1, a knife 2, a knife 1, a mug 1, a peppershaker 3, a plate 1, a potato 4, a potato 2, a saltshaker 2, a soapbottle 2, and a tomato 3.\n> think: Now I find a potato (2). Next, I need to take it.\nOK.\n> take potato 2 from diningtable 1\nYou pick up the potato 2 from the diningtable 1.\n> think: Now I take a potato (2). Next, I need to go to a fridge (1) and cool it.\nOK.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a apple 1, a bowl 1, a lettuce 2, and a lettuce 1.\n> cool potato 2 with fridge 1\nYou cool the potato 2 using the fridge 1.\n> think: Now I cool a potato (2). Next, I need to put it in/on diningtable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 3, a bread 1, a butterknife 3, a egg 2, a fork 1, a knife 2, a knife 1, a mug 1, a peppershaker 3, a plate 1, a potato 4, a saltshaker 2, a soapbottle 2, and a tomato 3.\n> put potato 2 in/on diningtable 1\nYou put the potato 2 in/on the diningtable 1.\n", "react_puttwo_0": "You are in the middle of a room. Looking quickly around you, you see a armchair 2, a armchair 1, a bed 1, a countertop 1, a diningtable 1, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a laundryhamper 1, and a sidetable 1.\nYour task is to: put two creditcard in dresser.\n> think: To solve the task, I need to find and take the first creditcard, then put it in dresser, then find and take the second creditcard, then put it in dresser.\nOK.\n> think: First I need to find the first creditcard. A creditcard is more likely to appear in drawer (1-2), coutertop (1), sidetable (1), diningtable (1), armchair (1-2), bed (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see a book 1, a cd 1, and a pen 1.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a creditcard 2, a mirror 1, a pencil 2, and a pencil 1.\n> think: Now I find the first creditcard (2). Next, I need to take it. I can find the second creditcard (3) later in countertop 1.\nOK.\n> take creditcard 2 from countertop 1\nYou pick up the creditcard 2 from the countertop 1.\n> think: Now I take the first creditcard (2). Next, I need to put it in/on dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a mug 1, and a television 1.\n> put creditcard 2 in/on dresser 1\nYou put the creditcard 2 in/on the dresser 1.\n> think: Now I put the first creditcard in dresser. Next, I need to find the second creditcard. I can directly go to countertop 1.\nOK.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a mirror 1, a pencil 2, and a pencil 1.\n> think: Now I find the second creditcard (3). Next, I need to take it.\nOK.\n> take creditcard 3 from countertop 1\nYou pick up the creditcard 3 from the countertop 1.\n> think: Now I take the second creditcard (3). Next, I need to put it in/on dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a creditcard 2, a mug 1, and a television 1.\n> put creditcard 3 in/on dresser 1\nYou put the creditcard 3 in/on the dresser 1.\n", "react_puttwo_1": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: put two cellphone in sofa.\n> think: To solve the task, I need to find and take the first cellphone, then put it in sofa, then find and take the second cellphone, then put it in sofa.\nOK.\n> think: First I need to find the first cellphone. A cellphone is more likely to appear in coffeetable (1), diningtable (1), sidetable (1-2), drawer (1-4), sofa (1), dresser (1), garbagecan (1). I can check one by one, starting with coffeetable 1.\nOK.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, a cellphone 3, and a plate 1.\n> take cellphone 3 from coffeetable 1\nYou pick up the cellphone 3 from the coffeetable 1.\n> think: Now I find the first cellphone (3). Next, I need to put it in/on sofa 1.\nOK.\n> go to sofa 1\nOn the sofa 1, you see a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 3 in/on sofa 1\nYou put the cellphone 3 in/on the sofa 1.\n> think: Now I put the first cellphone in sofa. Next, I need to find the second cellphone. I have visited coffeetable (1), so the second cellphone is more likely to appear in diningtable (1), sidetable (1-2), drawer (1-4), sofa (1), dresser (1), garbagecan (1). I can check one by one, starting with coffeetable 1.\nOK.\n> go to diningtable 1\nOn the diningtable 1, you see a cellphone 2, a keychain 2, a laptop 1, a statue 2, and a statue 1.\n> think: Now I find the second cellphone (2). Next, I need to take it.\nOK.\n> take cellphone 2 from diningtable 1\nYou pick up the cellphone 2 from the diningtable 1.\n> think: Now I take the second cellphone (2). Next, I need to put it in/on sofa 1.\nOK.\n> go to sofa 1\nOn the sofa 1, you see a cellphone 3, a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 2 in/on sofa 1\nYou put the cellphone 2 in/on the sofa 1.\n", "react_puttwo_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 20, a cabinet 19, a cabinet 18, a cabinet 17, a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put two saltshaker in drawer.\n> think: To solve the task, I need to find and take the first saltshaker, then put it in drawer, then find and take the second salkshaker, then put it in drawer.\nOK.\n> think: First I need to find the first saltshaker. A saltshaker is more likely to appear in drawer (1-3), countertop (1-3), shelf (1-3), cabinet (1-20). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see a dishsponge 3.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see a fork 2, a ladle 2, and a spoon 1.\n> go to countertop 1\nOn the countertop 1, you see a bowl 1, a butterknife 1, a mug 2, a pan 1, a papertowelroll 1, a spatula 1, and a statue 3.\n> go to countertop 2\nOn the countertop 2, you see a bread 1, a butterknife 2, a dishsponge 2, a fork 1, a kettle 1, a knife 1, a ladle 1, a spatula 3, a spoon 2, a statue 2, and a vase 3.\n> go to countertop 3\nOn the countertop 3, you see a bowl 2, a houseplant 1, a knife 2, a peppershaker 1, a saltshaker 4, a soapbottle 1, a spatula 2, and a tomato 3.\n> think: Now I find the first saltshaker (4). Next, I need to take it.\nOK.\n> take saltshaker 4 from countertop 3\nYou pick up the saltshaker 4 from the countertop 3.\n> think: Now I take the first saltshaker (4). Next, I need to put it in/on drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is open. In it, you see nothing.\n> put saltshaker 4 in/on drawer 1\nYou put the saltshaker 4 in/on the drawer 1.\n> think: Now I put the first saltshaker in drawer. Next, I need to find the second saltshaker. I have visited drawer (1-3), countertop (1-3), so the second saltshaker is more likely to appear in shelf (1-3), cabinet (1-20). I can check one by one, starting with shelf 1.\nOK.\n> go to shelf 1\nOn the shelf 1, you see a statue 1.\n> go to shelf 2\nOn the shelf 2, you see a dishsponge 1, and a vase 1.\n> go to shelf 3\nOn the shelf 3, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nNothing happens.\n> look\nYou are facing the cabinet 2, and cabinet 1. Next to it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a saltshaker 3, and a saltshaker 2.\n> think: Now I find the second saltshaker (2). Next, I need to take it.\nOK.\n> take saltshaker 2 from cabinet 3\nYou pick up the saltshaker 2 from the cabinet 3.\n> think: Now I take the second saltshaker (2). Next, I need to put it in/on drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is open. In it, you see a saltshaker 4.\n> put saltshaker 2 in/on drawer 1\nYou put the saltshaker 2 in/on the drawer 1.\n", "react_examine_0": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a desk 1, a drawer 3, a drawer 2, a drawer 1, a garbagecan 1, a safe 1, a shelf 5, a shelf 4, a shelf 3, a shelf 2, a shelf 1, a sidetable 2, and a sidetable 1.\nYour task is to: look at bowl under the desklamp.\n> think: To solve the task, I need to find and take a bowl, then find and use a desklamp. \nOK. \n> think: First I need to find a bowl. A bowl is more likely to appear in drawer (1-3), desk (1), sidetable (1-2), shelf (1-5), garbagecan (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nOn the drawer 1, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to shelf 1\nOn the shelf 1, you see nothing.\n> go to shelf 2\nOn the shelf 2, you see a bowl 1.\n> think: Now I find a bowl (1). Next, I need to take it.\nOK.\n> take bowl 1 from shelf 2\nYou pick up the bowl 1 from the shelf 2.\n> think: Now I take a bowl (1). Next, I need to find a desklamp. A desklamp is more likely to appear in desk (1), sidetable (1-2), shelf (1-5), bed (1), drawer (1-3). I can check one by one, starting with desk 1.\nOK.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to sidetable 2\nOn the sidetable 2, you see a alarmclock 1, a desklamp 1, and a pen 2.\n> think: Now I find a desklamp (1). Next, I need to use it.\nOK.\n> use desklamp 1\nYou turn on the desklamp 1.\n", "react_examine_1": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a drawer 10, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a shelf 9, a shelf 8, a shelf 7, a shelf 6, a shelf 5, a shelf 4, a shelf 3, a shelf 2, and a shelf 1.\nYour task is to: examine the pen with the desklamp.\n> think: To solve the task, I need to find and take a pen, then find and use a desklamp. First I need to find a pen. A pen is more likely to appear in drawer (1-10), shelf (1-9), bed (1), garbagecan (1). I can check one by one, starting with drawer 1.\nOK.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to drawer 4\nThe drawer 4 is closed.\n> open drawer 4\nYou open the drawer 4. The drawer 4 is open. In it, you see a cd 3, a keychain 1, and a pen 2.\n> think: Now I find a pen (2). Next, I need to take it.\nOK.\n> take pen 2 from drawer 4\nYou pick up the pen 2 from the drawer 4.\n> think: Now I take a pen (2). Next, I need to find a desklamp. A desklamp is more likely to appear in dresser (1), shelf (1-9), bed (1), garbagecan (1), drawer (1-10). I can check one by one, starting with dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a alarmclock 2, a alarmclock 1, a book 1, a cd 1, a creditcard 1, a desklamp 1, a keychain 2, a pen 3, and a pen 1.\n> think: Now I find a desklamp (1). Next, I need to use it.\nOK.\n> use desklamp 1\nYou turn on the desklamp 1.\n", "react_examine_2": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: look at statue under the desklamp.\n> think: To solve the task, I need to find and take a statue, then find and use a desklamp.\nOK.\n> think: First I need to find a statue. A statue is more likely to appear in dresser (1), coffeetable (1), sidetable (1-2), diningtable (1), sofa (1), garbagecan (1). I can check one by one, starting with dresser 1.\nOK.\n> go to dresser 1\nOn the dresser 1, you see a cellphone 3, a newspaper 2, a statue 1, and a television 1.\n> think: Now I find a statue (1). Next, I need to take it.\nOK.\n> take statue 1 from dresser 1\nYou pick up the statue 1 from the dresser 1.\n> think: Now I take a statue (1). Next, I need to find a desklamp. A desklamp is more likely to appear in sidetable (1-2), coffeetable (1), diningtable (1). I can check one by one, starting with sidetable 1.\nOK.\n> go to sidetable 1\nOn the sidetable 1, you see nothing.\n> go to sidetable 2\nOn the sidetable 2, you see a desklamp 3, a newspaper 1, and a statue 2.\n> think: Now I find a desklamp (3). Next, I need to use it.\nOK.\n> use desklamp 3\nYou turn on the desklamp 3.\n", "act_put_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a garbagecan 1, a handtowelholder 2, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put some spraybottle on toilet.\n> go to cabinet 1\nOn the cabinet 1, you see a cloth 1, a soapbar 1, a soapbottle 1.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see a candle 1, and a spraybottle 2.\n> take spraybottle 2 from cabinet 2\nYou pick up the spraybottle 2 from the cabinet 2.\n> go to toilet 1\nOn the toilet 1, you see a soapbottle 2.\n> put spraybottle 2 in/on toilet 1\nYou put the spraybottle 2 in/on the toilet 1.\n", "act_put_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: find some apple and put it in sidetable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "act_put_2": "You are in the middle of a room. Looking quickly around you, you see a bathtubbasin 1, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a countertop 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a handtowelholder 1, a sinkbasin 2, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: put a soapbottle in garbagecan.\n> go to toilet 1\nOn the toilet 1, you see nothing.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see nothing.\n> go to sinkbasin 2\nOn the sinkbasin 2, you see nothing.\n> go to bathtubbasin 1\nOn the bathtubbasin 1, you see a cloth 2.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a toiletpaper 2.\n> go to cabinet 4\nThe cabinet 4 is closed.\n> open cabinet 4\nYou open the cabinet 4. The cabinet 4 is open. In it, you see a spraybottle 2.\n> go to countertop 1\nOn the countertop 1, you see a soapbottle 2, and a spraybottle 1.\n> take soapbottle 2 from countertop 1\nYou pick up the soapbottle 2 from the countertop 1.\n> go to garbagecan 1\nOn the garbagecan 1, you see nothing.\n> put soapbottle 2 in/on garbagecan 1\nYou put the soapbottle 2 in/on the garbagecan 1.\n", "act_clean_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a clean lettuce in diningtable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 3, a egg 2, a potato 3, and a potato 2.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a lettuce 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> take lettuce 1 from diningtable 1\nYou pick up the lettuce 1 from the diningtable 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a apple 2, a ladle 2, a spoon 1, and a tomato 3.\n> clean lettuce 1 with sinkbasin 1\nYou clean the lettuce 1 using the sinkbasin 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a butterknife 2, a cup 2, a fork 2, a knife 2, a knife 1, a ladle 1, a mug 2, a mug 1, a pan 2, a peppershaker 1, a spatula 3, a tomato 2, and a tomato 1.\n> put lettuce 1 in/on diningtable 1\nYou put the lettuce 1 in/on the diningtable 1.\n", "act_clean_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 3, a diningtable 2, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sidetable 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: clean some apple and put it in sidetable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, a potato 2, and a tomato 1.\n> go to diningtable 1\nOn the diningtable 1, you see nothing.\n> go to diningtable 2\nOn the diningtable 2, you see a pineapple 1.\n> go to diningtable 3\nOn the diningtable 3, you see a bowl 2, a bowl 1, a bread 2, and a bread 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> go to countertop 1\nOn the countertop 1, you see a butterknife 1, a dishsponge 1, and a soapbottle 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> go to garbagecan 1\nOn the garbagecan 1, you see a apple 3, and a egg 3.\n> take apple 3 from garbagecan 1\nYou pick up the apple 3 from the garbagecan 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see a cup 2, a egg 1, a mug 1, and a potato 3.\n> clean apple 3 with sinkbasin 1\nYou clean the apple 3 using the sinkbasin 1.\n> go to sidetable 1\nOn the sidetable 1, you see a cup 1, a lettuce 1, a peppershaker 3, a potato 1, and a saltshaker 1.\n> put apple 3 in/on sidetable 1\nYou put the apple 3 in/on the sidetable 1.\n", "act_clean_2": "You are in the middle of a room. Looking quickly around you, you see a bathtubbasin 1, a garbagecan 1, a handtowelholder 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a toilet 1, a toiletpaperhanger 1, and a towelholder 1.\nYour task is to: clean some soapbar and put it in toilet.\n> go to toilet 1\nOn the toilet 1, you see a soapbar 4, and a soapbar 3.\n> take soapbar 4 from toilet 1\nYou pick up the soapbar 4 from the toilet 1.\n> go to sinkbasin 1\nOn the sinkbasin 1, you see nothing.\n> clean soapbar 4 with sinkbasin 1\nYou clean the soapbar 4 using the sinkbasin 1.\n> go to toilet 1\nOn the toilet 1, you see a soapbar 3.\n> put soapbar 4 in/on toilet 1\nYou put the soapbar 4 in/on the toilet 1.\n", "act_heat_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a diningtable 1, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some egg and put it in diningtable.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a lettuce 2, a mug 2, and a potato 3.\n> go to countertop 1\nOn the countertop 1, you see a bread 1, a fork 1, and a saltshaker 1.\n> go to countertop 2\nOn the countertop 2, you see nothing.\n> go to countertop 3\nOn the countertop 3, you see a bowl 1, a butterknife 1, a egg 2, a kettle 2, a plate 1, a sink 1, and a spatula 2.\n> take egg 2 from countertop 3\nYou pick up the egg 2 from the countertop 3.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat egg 2 with microwave 1\nYou heat the egg 2 using the microwave 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 2, a bread 3, a egg 1, a kettle 1, a knife 1, a mug 1, a papertowelroll 1, a peppershaker 2, a potato 1, a soapbottle 1, and a spatula 1.\n> put egg 2 in/on diningtable 1\nYou put the egg 2 in/on the diningtable 1.\n", "act_heat_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 1, a diningtable 1, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a hot apple in fridge.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 1, a bread 1, a fork 3, a fork 2, a fork 1, a mug 2, a peppershaker 3, a plate 2, a pot 1, a soapbottle 3, a spatula 1, a spoon 3, a spoon 2, a spoon 1, a winebottle 3, and a winebottle 2.\n> take apple 1 from diningtable 1\nYou pick up the apple 1 from the diningtable 1.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat apple 1 with microwave 1\nYou heat the apple 1 using the microwave 1.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a cup 1, and a egg 1.\n> put apple 1 in/on fridge 1\nYou put the apple 1 in/on the fridge 1.\n", "act_heat_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: heat some bread and put it in countertop.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a mug 3, and a mug 2.\n> go to toaster 1\nOn the toaster 1, you see nothing.\n> go to diningtable 1\nOn the diningtable 1, you see a bread 4, a bread 3, a bread 2, a bread 1, a cup 2, a knife 1, a lettuce 1, a potato 3, a tomato 3, a tomato 2, and a winebottle 3.\n> take bread 1 from diningtable 1\nYou pick up the bread 1 from the diningtable 1.\n> go to microwave 1\nThe microwave 1 is closed.\n> heat bread 1 with microwave 1\nYou heat the bread 1 using the microwave 1.\n> go to countertop 1\nOn the countertop 1, you see a apple 1, a egg 1, a pan 2, a peppershaker 3, a plate 2, a plate 1, a soapbottle 1, and a winebottle 1.\n> put bread 1 in/on countertop 1\nYou put the bread 1 in/on the countertop 1.\n", "act_cool_0": "You are in the middle of a room. Looking quickly around you, you see a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a safe 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some pan and put it in stoveburner.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n>go to stoveburner 2\nOn the stoveburner 2, you see a pot 1.\n> go to stoveburner 3\nOn the stoveburner 3, you see a pan 1.\n> take pan 1 from stoveburner 3\nYou pick up the pan 1 from the stoveburner 3.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool pan 1 with fridge 1\nYou cool the pan 1 using the fridge 1.\n>go to stoveburner 1\nOn the stoveburner 1, you see nothing.\n> put pan 1 in/on stoveburner 1\nYou put the pan 1 in/on the stoveburner 1.\n", "act_cool_1": "You are in the middle of a room. Looking quickly around you, you see a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put a cool mug in shelf.\n> go to countertop 1\nOn the countertop 1, you see a knife 1, a pan 2, a pan 1, and a plate 1.\n> go to countertop 2\nOn the countertop 2, you see a apple 2, a butterknife 2, a fork 3, a houseplant 1, a knife 2, a lettuce 3, a spatula 1, and a winebottle 1.\n> go to countertop 3\nOn the countertop 3, you see a apple 1, a book 1, a bread 1, a butterknife 3, a glassbottle 2, a glassbottle 1, a knife 3, a lettuce 2, a lettuce 1, a papertowelroll 1, a plate 3, a spoon 1, a statue 1, and a vase 2.\n> go to coffeemachine 1\nOn the coffeemachine 1, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nThe cabinet 2 is closed.\n> open cabinet 2\nYou open the cabinet 2. The cabinet 2 is open. In it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a pot 1.\n> go to cabinet 4\nOn the cabinet 4, you see nothing.\n> go to cabinet 5\nThe cabinet 5 is closed.\n> open cabinet 5\nYou open the cabinet 5. The cabinet 5 is open. In it, you see nothing.\n> go to cabinet 6\nThe cabinet 6 is closed.\n> open cabinet 6\nYou open the cabinet 6. The cabinet 6 is open. In it, you see a mug 3.\n> take mug 3 from cabinet 6\nYou pick up the mug 3 from the cabinet 6.\n> go to fridge 1\nThe fridge 1 is closed.\n> cool mug 3 with fridge 1\nYou cool the mug 3 using the fridge 1.\n> go to shelf 1\nOn the shelf 1, you see a cup 2, a cup 1, a peppershaker 1, and a saltshaker 1.\n> put mug 3 in/on shelf 1\nYou put the mug 3 in/on the shelf 1.\n", "act_cool_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 2, a countertop 1, a diningtable 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: cool some potato and put it in diningtable.\n> go to fridge 1\nThe fridge 1 is closed.\n> open fridge 1\nYou open the fridge 1. The fridge 1 is open. In it, you see a apple 1, a bowl 1, a lettuce 2, and a lettuce 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 3, a bread 1, a butterknife 3, a egg 2, a fork 1, a knife 2, a knife 1, a mug 1, a peppershaker 3, a plate 1, a potato 4, a potato 2, a saltshaker 2, a soapbottle 2, and a tomato 3.\n> take potato 2 from diningtable 1\nYou pick up the potato 2 from the diningtable 1.\n> go to fridge 1\nThe fridge 1 is open. In it, you see a apple 1, a bowl 1, a lettuce 2, and a lettuce 1.\n> cool potato 2 with fridge 1\nYou cool the potato 2 using the fridge 1.\n> go to diningtable 1\nOn the diningtable 1, you see a apple 3, a bread 1, a butterknife 3, a egg 2, a fork 1, a knife 2, a knife 1, a mug 1, a peppershaker 3, a plate 1, a potato 4, a saltshaker 2, a soapbottle 2, and a tomato 3.\n> put potato 2 in/on diningtable 1\nYou put the potato 2 in/on the diningtable 1.\n", "act_puttwo_0": "You are in the middle of a room. Looking quickly around you, you see a armchair 2, a armchair 1, a bed 1, a countertop 1, a diningtable 1, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a laundryhamper 1, and a sidetable 1.\nYour task is to: put two creditcard in dresser.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see a book 1, a cd 1, and a pen 1.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a creditcard 2, a mirror 1, a pencil 2, and a pencil 1.\n> take creditcard 2 from countertop 1\nYou pick up the creditcard 2 from the countertop 1.\n> go to dresser 1\nOn the dresser 1, you see a mug 1, and a television 1.\n> put creditcard 2 in/on dresser 1\nYou put the creditcard 2 in/on the dresser 1.\n> go to countertop 1\nOn the countertop 1, you see a cellphone 2, a creditcard 4, a creditcard 3, a mirror 1, a pencil 2, and a pencil 1.\n> take creditcard 3 from countertop 1\nYou pick up the creditcard 3 from the countertop 1.\n> go to dresser 1\nOn the dresser 1, you see a creditcard 2, a mug 1, and a television 1.\n> put creditcard 3 in/on dresser 1\nYou put the creditcard 3 in/on the dresser 1.\n", "act_puttwo_1": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: put two cellphone in sofa.\n> go to coffeetable 1\nOn the coffeetable 1, you see a box 1, a cellphone 3, and a plate 1.\n> take cellphone 3 from coffeetable 1\nYou pick up the cellphone 3 from the coffeetable 1.\n> go to sofa 1\nOn the sofa 1, you see a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 3 in/on sofa 1\nYou put the cellphone 3 in/on the sofa 1.\n> go to diningtable 1\nOn the diningtable 1, you see a cellphone 2, a keychain 2, a laptop 1, a statue 2, and a statue 1.\n> take cellphone 2 from diningtable 1\nYou pick up the cellphone 2 from the diningtable 1.\n> go to sofa 1\nOn the sofa 1, you see a cellphone 3, a newspaper 2, a pillow 1, a remotecontrol 2, and a remotecontrol 1.\n> put cellphone 2 in/on sofa 1\nYou put the cellphone 2 in/on the sofa 1.\n", "act_puttwo_2": "You are in the middle of a room. Looking quickly around you, you see a cabinet 20, a cabinet 19, a cabinet 18, a cabinet 17, a cabinet 16, a cabinet 15, a cabinet 14, a cabinet 13, a cabinet 12, a cabinet 11, a cabinet 10, a cabinet 9, a cabinet 8, a cabinet 7, a cabinet 6, a cabinet 5, a cabinet 4, a cabinet 3, a cabinet 2, a cabinet 1, a coffeemachine 1, a countertop 3, a countertop 2, a countertop 1, a drawer 3, a drawer 2, a drawer 1, a fridge 1, a garbagecan 1, a microwave 1, a shelf 3, a shelf 2, a shelf 1, a sinkbasin 1, a stoveburner 4, a stoveburner 3, a stoveburner 2, a stoveburner 1, and a toaster 1.\nYour task is to: put two saltshaker in drawer.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see a dishsponge 3.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see a fork 2, a ladle 2, and a spoon 1.\n> go to countertop 1\nOn the countertop 1, you see a bowl 1, a butterknife 1, a mug 2, a pan 1, a papertowelroll 1, a spatula 1, and a statue 3.\n> go to countertop 2\nOn the countertop 2, you see a bread 1, a butterknife 2, a dishsponge 2, a fork 1, a kettle 1, a knife 1, a ladle 1, a spatula 3, a spoon 2, a statue 2, and a vase 3.\n> go to countertop 3\nOn the countertop 3, you see a bowl 2, a houseplant 1, a knife 2, a peppershaker 1, a saltshaker 4, a soapbottle 1, a spatula 2, and a tomato 3.\n> take saltshaker 4 from countertop 3\nYou pick up the saltshaker 4 from the countertop 3.\n> go to drawer 1\nThe drawer 1 is open. In it, you see nothing.\n> put saltshaker 4 in/on drawer 1\nYou put the saltshaker 4 in/on the drawer 1.\n> go to shelf 1\nOn the shelf 1, you see a statue 1.\n> go to shelf 2\nOn the shelf 2, you see a dishsponge 1, and a vase 1.\n> go to shelf 3\nOn the shelf 3, you see nothing.\n> go to cabinet 1\nThe cabinet 1 is closed.\n> open cabinet 1\nYou open the cabinet 1. The cabinet 1 is open. In it, you see nothing.\n> go to cabinet 2\nNothing happens.\n> look\nYou are facing the cabinet 2, and cabinet 1. Next to it, you see nothing.\n> go to cabinet 3\nThe cabinet 3 is closed.\n> open cabinet 3\nYou open the cabinet 3. The cabinet 3 is open. In it, you see a saltshaker 3, and a saltshaker 2.\n> take saltshaker 2 from cabinet 3\nYou pick up the saltshaker 2 from the cabinet 3.\n> go to drawer 1\nThe drawer 1 is open. In it, you see a saltshaker 4.\n> put saltshaker 2 in/on drawer 1\nYou put the saltshaker 2 in/on the drawer 1.\n", "act_examine_0": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a desk 1, a drawer 3, a drawer 2, a drawer 1, a garbagecan 1, a safe 1, a shelf 5, a shelf 4, a shelf 3, a shelf 2, a shelf 1, a sidetable 2, and a sidetable 1.\nYour task is to: look at bowl under the desklamp.\nOK. \n> go to drawer 1\nOn the drawer 1, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to shelf 1\nOn the shelf 1, you see nothing.\n> go to shelf 2\nOn the shelf 2, you see a bowl 1.\n> take bowl 1 from shelf 2\nYou pick up the bowl 1 from the shelf 2.\n> go to desk 1\nOn the desk 1, you see a alarmclock 2, a book 1, a cellphone 1, a keychain 1, a laptop 2, a laptop 1, and a pen 3.\n> go to sidetable 1\nOn the sidetable 1, you see a cd 1, a pen 1, and a pencil 1.\n> go to sidetable 2\nOn the sidetable 2, you see a alarmclock 1, a desklamp 1, and a pen 2.\n> use desklamp 1\nYou turn on the desklamp 1.\n", "act_examine_1": "You are in the middle of a room. Looking quickly around you, you see a bed 1, a drawer 10, a drawer 9, a drawer 8, a drawer 7, a drawer 6, a drawer 5, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a shelf 9, a shelf 8, a shelf 7, a shelf 6, a shelf 5, a shelf 4, a shelf 3, a shelf 2, and a shelf 1.\nYour task is to: examine the pen with the desklamp.\n> go to drawer 1\nThe drawer 1 is closed.\n> open drawer 1\nYou open the drawer 1. The drawer 1 is open. In it, you see nothing.\n> go to drawer 2\nThe drawer 2 is closed.\n> open drawer 2\nYou open the drawer 2. The drawer 2 is open. In it, you see nothing.\n> go to drawer 3\nThe drawer 3 is closed.\n> open drawer 3\nYou open the drawer 3. The drawer 3 is open. In it, you see nothing.\n> go to drawer 4\nThe drawer 4 is closed.\n> open drawer 4\nYou open the drawer 4. The drawer 4 is open. In it, you see a cd 3, a keychain 1, and a pen 2.\n> take pen 2 from drawer 4\nYou pick up the pen 2 from the drawer 4.\n> go to dresser 1\nOn the dresser 1, you see a alarmclock 2, a alarmclock 1, a book 1, a cd 1, a creditcard 1, a desklamp 1, a keychain 2, a pen 3, and a pen 1.\n> use desklamp 1\nYou turn on the desklamp 1.\n", "act_examine_2": "You are in the middle of a room. Looking quickly around you, you see a coffeetable 1, a diningtable 1, a drawer 4, a drawer 3, a drawer 2, a drawer 1, a dresser 1, a garbagecan 1, a sidetable 2, a sidetable 1, and a sofa 1.\nYour task is to: look at statue under the desklamp.\n> go to dresser 1\nOn the dresser 1, you see a cellphone 3, a newspaper 2, a statue 1, and a television 1.\n> take statue 1 from dresser 1\nYou pick up the statue 1 from the dresser 1.\n> go to sidetable 1\nOn the sidetable 1, you see nothing.\n> go to sidetable 2\nOn the sidetable 2, you see a desklamp 3, a newspaper 1, and a statue 2.\n> use desklamp 3\nYou turn on the desklamp 3.\n"}

==> prompts/confidence_prompts.txt <==
CONFIDENCE_INSTRUCTION = """You are an advanced arithmetic reasoning agent. You will be given a previous arithmetic reasoning question, the reasoning trail and the answer to the question. Report the confidence about the answer from choices (a) very confident (b) confident (c) not confident (d) wrong answer.
Here are some examples:
{examples}

Previous trial:
{trial}
Confidence Choice:"""


confidence_examples_gsm8k = """
Previous trial:
Q: Betsy is sewing a quilt.  The quilt is made up of 16 squares sewn together on one side and 16 squares sewn together on the other side.  Betsy has already sewn 25% of the quilt together.  How many more squares does she need to sew together?
A: Let's think step by step. Betsy is sewing a quilt with 16 squares on each side. She has already sewn 25% of the quilt together. To find out how many squares she has already sewn, we can multiply 16 by 25% (or 0.25). 16 x 0.25 = 4. So Betsy has already sewn 4 squares together. To find out how many more squares she needs to sew, we can subtract the squares she has already sewn from the total number of squares in the quilt. 16 x 2 = 32. So she needs to sew 32 - 4 = 28 more squares together. The answer is 28.
Confidence Choice: (a) very confident

Previous trial:
Q: Sara makes cakes during the five weekdays to sell on weekends. She makes 4 cakes a day and sells her cakes for $8. In 4 weeks she managed to sell all the cakes. How much money did she collect during that time?
A: Let's think step by step. Sara makes 4 cakes a day for 5 weekdays, so she makes 4 x 5 = 20 cakes a week.
Confidence Choice: (c) not confident

Previous trail:
Q: Abraham owns 80 square meters of unused land. He sold half of the land for $50, and after a month, he sold another 1/4 of his land for $30. He then sold the remaining land for $3 per square meter. How much money will he be able to earn after selling all his unused land?
A: Let's think step by step. Abraham owns 80 square meters of unused land. He sold half of the land for $50. After a month, he sold another 1/4 of his land for $30. He then sold the remaining land for $3 per square meter. 80 - 30 = 50. Then he sold the remaining land for $3 per square meter. 50 - 3 = 47. The answer is 47.
Confidence Choice: (d) wrong answer

Previous trail:
Q: John has to get a new blanket.  He decides to have a 7 foot by 8-foot quilt made.  The quilt costs $40 per square foot.  How much does his quilt cost?
A: Let's think step by step. John wants a quilt that is 7 feet by 8 feet, so the total area of the quilt is 7 * 8 = 56 square feet. The cost of the quilt per square foot is $40. So the total cost of the quilt is 56 * $40 = $2240. The answer is $2240.
Confidence Choice: (b) confident
"""

confidence_examples_aqua = """
Previous trial:
Q: Alfred buys an old scooter for $4700 and spends $800 on its repairs. If he sells the scooter for $5800, his gain percent is? Answer Choices: (A) 6.23% (B) 5.45% (C) 7% (D) 8.12% (E) 10%
A: Let's think step by step. The total cost of the scooter for Alfred is $4700 + $800 = $5500.\nHis gain is the selling price minus the cost price, which is $5800 - $5500 = $300. The gain percent is (gain / cost price) * 100% = ($300 / $5500) * 100% = 5.45% (rounded to two decimal places). The answer is B.
Confidence Choice: (a) very confident

Previous trial:
Q: Two trains 121 meters and 165 meters in length respectively are running in opposite directions, one at the rate of 80 km and the other at the rate of 65 kmph. In what time will they be completely clear of each other from the moment they meet? Answer Choices: (A) 7.16 (B) 7.12 (C) 7.11 (D) 7.15 (E) 7.13
A: Let's think step by step. The total distance that needs to be covered for the trains to be completely clear of each other is the sum of their lengths, which is 121 + 165 = 286 meters. The relative speed of the trains is the sum of their speeds, which is 80 + 65 = 145 km/h. To convert this speed to meters per second, we divide by 3.6 (since 1 km/h = 1000 m/3600 s = 1/3.6 m/s). So the relative speed is 145/3.6 = 40.28 m/s. The time it takes for the trains to be completely clear of each other is the distance divided by the relative speed, which is 286/40.28 = 7.11 seconds. The answer is C.
Confidence Choice: (c) not confident

Previous trail:
Q: John went to the Hospital at the speed of 60 km per hour while returning for his home he covered the half of the distance at the speed of 10 per hour, but suddenly he realized that he was getting late so he increased the speed and reached the home by covering rest 1/2 of the distance at the speed of 30km per hour. The average speed of the John in the whole length of journey is? Answer Choices: (A) 19 km/hr (B) 21 km/hr (C) 24 km/hr (D) 28 km/hr (E) 34 km/hr
A: Let's think step by step. To find the average speed, we need to find the total distance traveled and the total time taken. Let's assume the total distance is D km. On the way to the hospital, John traveled at a speed of 60 km/hr, so he covered D km in D/60 hours. On the way back home, he covered half of the distance at a speed of 10 km/hr, so he covered (D/2) km in (D/2)/10 = D/20 hours. Then, he covered the remaining half of the distance at a speed of 30 km/hr, so he covered (D/2) km in (D/2)/30 = D/60 hours. The total time taken for the journey is D/60 + D/20 + D/60 = D/30 hours. The total distance traveled is D + D/2 = 3D/2 km. Therefore, the average speed is (3D/2) / (D/30) = 45 km/hr. The answer is not among the given choices.
Confidence Choice: (d) wrong answer

Previous trail:
Q: A car covers a distance of 1028 km in 4 hours. Find its speed? Answer Choices: (A) 104 (B) 255 (C) 266 (D) 257 (E) 276
A: Let's think step by step. To find the speed, we divide the distance traveled by the time taken. So the speed would be 1028 km / 4 hours = 257 km/hr. The answer is D.
Confidence Choice: (b) confident
"""

confidence_examples_csqa = """
Previous trial:
Q: When old conservative people observe a changing society, what do the experience? Answer Choices: (A) depression (B) resentment (C) hurt (D) anger (E) acceptance
A: Let's think step by step. The answer should be the feeling that old conservative people experience when observing a changing society. Of the above choices, the closest feeling is resentment. The answer is B.
Confidence Choice: (c) not confident

Previous trial:
Q: What could happen to a person if no one is around him or her? Answer Choices: (A) feel lonely (B) graduate from high school (C) enter college (D) cross street (E) be alone
A: Let's think step by step. The answer should be the possible outcome of being alone. Of the above choices, the closest outcome is feeling lonely. The answer is A.
Confidence Choice: (a) very confident

Previous trail:
Q: Dave wants to build a new ranch house, but he's worried about mudslides, fires, earthquakes,  and restrictive zoning codes.  Where might he live? Answer Choices: (A) montana (B) west (C) california (D) outback (E) texas
A: Let's think step by step. The answer should be a place that is not prone to mudslides, fires, earthquakes, and has less restrictive zoning codes. Of the above choices, Montana and Texas are less prone to these issues. The answer could be either A or E.
Confidence Choice: (d) wrong answer

Previous trail:
Q: What could you do while you are listening to music? Answer Choices: (A) fiddle (B) sing (C) play piano (D) run (E) have fun
A: Let's think step by step. The answer should be an activity that can be done while listening to music. Of the above choices, singing, playing piano, and fiddling can all be done while listening to music. The answer is A, B, and C.
Confidence Choice: (d) wrong answer

Previous trail:
Q: A man wanted to find the United States on a visual, where should he look? Answer Choices: (A) history book (B) atlas (C) tv channels (D) northern hemisphere (E) map
A: Let's think step by step. The man wants to find the United States on a visual. Of the above choices, the most likely option is an atlas or a map, as they provide visual representations of geographical locations. The answer is B or E.
Confidence Choice: (d) wrong answer

Previous trail:
Q: Bill crossed a boundary in his daily life and transgressed against an important rule of what? Answer Choices: (A) delineating political unit (B) sporting event (C) society (D) basketball (E) basketball
A: Let's think step by step. The answer should be the rule that Bill transgressed against. Of the above choices, the closest rule is a rule of society. The answer is C.
Confidence Choice: (b) confident
"""


INSTRUCTION = """Solve a question answering task with interleaving Thought, Action, Observation steps. Thought can reason about the current situation, and Action can be three types: 
(1) Search[entity], which searches the exact entity on Wikipedia and returns the first paragraph if it exists. If not, it will return some similar entities to search.
(2) Lookup[keyword], which returns the next sentence containing keyword in the current passage.
(3) Finish[answer], which returns the answer and finishes the task.
Here are some examples.
"""


CONFIDENCE_INSTRUCTION = """You are an advanced reasoning agent. You will be given a previous reasoning trial in which you were given access to an Docstore API environment and the answer to the question. Report the confidence about the answer from choices (a) very confident (b) confident (c) not confident (d) wrong answer.
Here are some examples:
{examples}

Previous trial:
{trial}
Confidence Choice:"""


confidence_examples_hotpotqa = """
Previous Trial:
Question: Which actor and film director is from German Jewish descent, Kurt Gerron or Dell Henderson?
Thought 1: I need to search a German Jewish descent actor and film director, then find their name.
Action 1: Search[Kurt Gerron]
Observation 1: [truncated wikipedia excerpt]
Thought 2: Kurt Gerron is an actor and film director. I need to search Dell Henderson next and find his name.
Action 2: Search[Dell Henderson]
Observation 2: [truncated wikipedia excerpt]
Thought 3: Dell Henderson is an actor and a film director. I need to search Kurt Gerron next and find his name.
Action 3: Search[Kurt Gerron]
Observation 3: [truncated wikipedia excerpt]
Thought 4: Kurt Gerron is an actor and film director. So Dell Henderson and Kurt Gerron have the same name.
Action 4: Finish[Dell Henderson]
Confidence Choice: (c) not confident

Previous trial:
Question: What objects were carried into battle by these naval ships for qhich the QF 6-pounder Hotchkiss were introduced to defend against?
Thought 1: I need to search QF 6-pounder Hotchkiss, find its objects, then find which objects were carried into battle.
Action 1: Search[QF 6-pounder Hotchkiss]
Observation 1: [truncated wikipedia excerpt]
Thought 2: QF 6-pounder Hotchkiss is a British naval gun used during World War II. It was used on Royal Navy ships such as the Battlecruiser HMS Hood, as well as on the French Navy's battleship Jean Bart.
Action 2: Lookup[object]
Observation 2: No more results.
Thought 3: QF 6-pounder Hotchkiss is a British naval gun used during World War II. It was used on Royal Navy ships, such as the Battlecruiser HMS Hood, as well as on the French Navy's battleship Jean Bart. So objects carried into battle for QF 6-pounder Hotchkiss are: HMS Hood, Jean Bart, and another battleship.
Action 3: Finish[HMS Hood, Jean Bart, one more battleship]
Confidence Choice: (d) wrong answer

Previous Trial:
Question: The Fiery Furnaces and Paul Westerberg, are of which nationality?
Thought 1: I need to search The Fiery Furnaces and Paul Westerberg, find their nationality, and answer the question.
Action 1: Search[The Fiery Furnaces]
Observation 1: [truncated wikipedia excerpt]
Thought 2: The Fiery Furnaces is an American band. I need to search Paul Westerberg next and find his nationality.
Action 2: Search[Paul Westerberg]
Observation 2: Paul Harold Westerberg (born December 31, 1959) is an American musician, best known as the lead singer, guitarist, and songwriter for The Replacements.[2] Following the breakup of The Replacements, Westerberg launched a solo career that saw him release three albums on two major record labels.. Following the release of his third solo album, Westerberg has been mostly releasing music that he has self-produced and recorded in his basement home studio.[3] He has also released two albums and an EP under the pseudonym Grandpaboy. In 2017, Westerberg released songs on SoundCloud as User 964848511 and on Bandcamp as Dry Wood Garage.[4][5][6]. In the late 1970s, Westerberg was working as a janitor for U.S. Senator David Durenberger,[7] and one day while walking home from work, he heard a band practicing Yes's "Roundabout" in a basement.
Thought 3: Paul Westerberg is also an American musician. So The Fiery Furnaces and Paul Westerberg are both American. 
Action 3: Finish[American]
Confidence Choice: (a) very confident"""

confidence_examples_fever = """
Previous Trial:
Claim: George Best is Cambodian.
Thought 1: I need to search George Best and find if he is Cambodian.
Action 1: Search[George Best]
Observation 1: George Best (22 May 1946 \u2013 25 November 2005) was a Northern Irish professional footballer who played as a winger, spending most of his club career at Manchester United. A highly skillful dribbler, he is considered as one of the greatest players of all time. [2] He was named European Footballer of the Year in 1968 and came fifth in the FIFA Player of the Century vote. Best received plaudits for his playing style, which combined pace, skill, balance, feints, two-footedness, goalscoring and the ability to get past defenders.. Born in Belfast, Best began his club career in England with Manchester United, with the scout who had spotted his talent at the age of 15 sending a telegram to manager Matt Busby which read: \"I think I've found you a genius\".
Thought 2: The observation says George Best was born in Belfast, not Cambodia.
Action 2: Finish[REFUTES]
Confidence Choice: (c) not confident

Previous trial:
Claim: Planet of the Apes shot sequences in and around the Statue of Liberty.
Thought 1: I should search for Planet of the Apes and see if it shot sequences in and around the Statue of Liberty.
Action 1: Search[Planet of the Apes]
Observation 1: Planet of the Apes is an American science fiction media franchise consisting of films, books, television series, comics, and other media about a world in which humans and intelligent apes clash for control. The franchise is based on French author Pierre Boulle's 1963 novel La Plan\u00e8te des singes, translated into English as Planet of the Apes or Monkey Planet. Its 1968 film adaptation, Planet of the Apes, was a critical and commercial hit, initiating a series of sequels, tie-ins, and derivative works. Arthur P. Jacobs produced the first five Apes films through APJAC Productions for distributor 20th Century Fox; following his death in 1973, Fox controlled the franchise.
Thought 2: The observation does not mention anything about shooting sequences in and around the Statue of Liberty.
Action 2: Finish[NOT ENOUGH INFO]
Confidence Choice: (d) wrong answer

Previous Trial:
Claim: Hedda Gabler's world premiere took place at the Globe Theatre.
Thought 1: I should look up Hedda Gabler and see if it took place at the Globe Theatre.
Action 1: Search[Hedda Gabler]
Observation 1: Hedda Gabler (Norwegian pronunciation:\u00a0[\u02c8h\u025b\u0302d\u02d0\u0251 \u02c8\u0261\u0251\u0300\u02d0bl\u0259r]) is a play written by Norwegian playwright Henrik Ibsen. The world premiere was staged on 31 January 1891 at the Residenztheater in Munich. Ibsen himself was in attendance, although he remained back-stage.[1] The play has been canonized as a masterpiece within the genres of literary realism, nineteenth century theatre, and world drama.[2][3][4]  Ibsen mainly wrote realistic plays until his forays into modern drama. Hedda Gabler dramatizes the experiences of the title character, Hedda, the daughter of a general, who is trapped in a marriage and a house that she does not want. Overall, the title character for Hedda Gabler is considered one of the great dramatic roles in theater.[5] The year following its publication, the play received negative feedback and reviews.
Thought 2: It says the play Hedda Gabler was performed at the Residenztheater in Munich, so I think the premiere was in Munich.
Action 2: Finish[REFUTES]
Confidence Choice: (b) confident

Previous Trial:
Claim: The Solar System contains Earth.
Thought 1: I should confirm if the Solar System contains Earth.
Action 1: Search[Solar System]
Observation 1: The Solar System[c] is the gravitationally bound system of the Sun and the objects that orbit it. The largest of such objects are the eight planets, in order from the Sun: four terrestrial planets named Mercury, Venus, Earth and Mars, two gas giants named Jupiter and Saturn, and two ice giants named Uranus and Neptune. The terrestrial planets have a definite surface and are mostly made of rock and metal. The gas giants are mostly made of hydrogen and helium, while the ice giants are mostly made of 'volatile' substances such as water, ammonia, and methane. In some texts, these terrestrial and giant planets are called the inner Solar System and outer Solar System planets respectively.
Thought 2: The observation states that Earth is one of the eight planets that orbit the Sun, so it is within the Solar System.
Action 2: Finish[SUPPORTS]
Confidence Choice: (a) very confident
"""

==> prompts/fever.json <==
{"webact_simple3": "\nDetermine if there is Observation that SUPPORTS or REFUTES a Claim, or if there is NOT ENOUGH INFORMATION. \nClaim: Nikolaj Coster-Waldau worked with the Fox Broadcasting Company.\nAction 1: Search[Nikolaj Coster-Waldau]\nObservation 1: Nikolaj William Coster-Waldau (born 27 July 1970) is a Danish actor and producer. He graduated from the Danish National School of Performing Arts in Copenhagen in 1993,[1] and had his breakthrough role in Denmark with the film Nightwatch (1994). He played Jaime Lannister in the HBO fantasy drama series Game of Thrones, for which he received two Primetime Emmy Award nominations for Outstanding Supporting Actor in a Drama Series.. Coster-Waldau has appeared in numerous films in his native Denmark and Scandinavia, including Headhunters (2011) and A Thousand Times Good Night (2013). In the U.S, his debut film role was in the war film Black Hawk Down (2001), playing Medal of Honor recipient Gary Gordon.[2] He then played a detective in the short-lived Fox television series New Amsterdam (2008), and appeared in the 2009 Fox television film Virtuality, originally intended as a pilot.\nAction 2: Finish[SUPPORTS]\n\nClaim: Stranger Things is set in Bloomington, Indiana.\nAction 1: Search[Stranger Things]\nObservation 1: Stranger Things is an American science fiction horror drama television series created by the Duffer Brothers. Set in the 1980s, primarily in the fictional town of Hawkins, Indiana, the series centers on a number of mysteries and supernatural events occurring around the town and their impact on an ensemble of child and adult characters. \nAction 2: Finish[REFUTES]\n\nClaim: Beautiful reached number two on the Billboard Hot 100 in 2003.?\nAction 1: Search[Beautiful]\nObservation 1: Could not find [Beautiful]. Similar: ['Beautiful', 'Beautiful, Beautiful', 'A Beautiful Mind (film)', 'Beautiful (Christina Aguilera song)', 'Life Is Beautiful'].\nAction 2: Search[Beautiful (Christina Aguilera song)]\nObservation 2: \"Beautiful\" is a song recorded by American singer Christina Aguilera for her fourth studio album, Stripped (2002).\nAction 3: Lookup[Billboard Hot 100]\nObservation 3: (Result 1 / 3) The song peaked at number two on the Billboard Hot 100 in the United States, where it was certified Gold for 500,000 units shipped.\nAction 4: Finish[NOT ENOUGH INFO]\n\n", "cotqa_simple3": "Determine if there is Observation that SUPPORTS or REFUTES a Claim, or if there is NOT ENOUGH INFORMATION. \nClaim: Nikolaj Coster-Waldau worked with the Fox Broadcasting Company.\nThought: Nikolaj William Coster-Waldau appeared in the 2009 Fox television film Virtuality, so he has worked with the Fox Broadcasting Company.\nAnswer: SUPPORTS\n\nClaim: Stranger Things is set in Bloomington, Indiana.\nThought: Stranger Things is in the fictional town of Hawkins, Indiana, not in Bloomington, Indiana.\nAnswer:REFUTES\n\nClaim: Beautiful reached number two on the Billboard Hot 100 in 2003.?\nThought: The song peaked at number two on the Billboard Hot 100 in the United States, but not sure if it was in 2003.\nAnswer: NOT ENOUGH INFO\n", "webqa_simple3": "Determine if there is Observation that SUPPORTS or REFUTES a Claim, or if there is NOT ENOUGH INFORMATION. \nClaim: Nikolaj Coster-Waldau worked with the Fox Broadcasting Company.\nAnswer: SUPPORTS\n\nClaim: Stranger Things is set in Bloomington, Indiana.\nAnswer:REFUTES\n\nClaim: Beautiful reached number two on the Billboard Hot 100 in 2003.?\nAnswer: NOT ENOUGH INFO\n", "webthink_simple3": "\nDetermine if there is Observation that SUPPORTS or REFUTES a Claim, or if there is NOT ENOUGH INFORMATION. \nClaim: Nikolaj Coster-Waldau worked with the Fox Broadcasting Company.\nThought 1: I need to search Nikolaj Coster-Waldau and find if he has worked with the Fox Broadcasting Company.\nAction 1: Search[Nikolaj Coster-Waldau]\nObservation 1: Nikolaj William Coster-Waldau (born 27 July 1970) is a Danish actor and producer. He graduated from the Danish National School of Performing Arts in Copenhagen in 1993,[1] and had his breakthrough role in Denmark with the film Nightwatch (1994). He played Jaime Lannister in the HBO fantasy drama series Game of Thrones, for which he received two Primetime Emmy Award nominations for Outstanding Supporting Actor in a Drama Series.. Coster-Waldau has appeared in numerous films in his native Denmark and Scandinavia, including Headhunters (2011) and A Thousand Times Good Night (2013). In the U.S, his debut film role was in the war film Black Hawk Down (2001), playing Medal of Honor recipient Gary Gordon.[2] He then played a detective in the short-lived Fox television series New Amsterdam (2008), and appeared in the 2009 Fox television film Virtuality, originally intended as a pilot.\nThought 2: Because he \"appeared in the 2009 Fox television film Virtuality\", he should have worked with the Fox Broadcasting Company.\nAction 2: Finish[SUPPORTS]\n\nClaim: Stranger Things is set in Bloomington, Indiana.\nThought 1: I should search for Stranger Things, and see if it is set in Bloomington, Indiana.\nAction 1: Search[Stranger Things]\nObservation 1: Stranger Things is an American science fiction horror drama television series created by the Duffer Brothers. Set in the 1980s, primarily in the fictional town of Hawkins, Indiana, the series centers on a number of mysteries and supernatural events occurring around the town and their impact on an ensemble of child and adult characters. \nThought 2: The observation says that it is set in a \"fictional town of Hawkins, Indiana\", so it is not set in Bloomington.\nAction 2: Finish[REFUTES]\n\nClaim: Beautiful reached number two on the Billboard Hot 100 in 2003.?\nThought 1: I need to search the song Beautiful and find if it reached number two on the Billboard Hot 100 in 2003.\nAction 1: Search[Beautiful]\nObservation 1: Could not find [Beautiful]. Similar: ['Beautiful', 'Beautiful, Beautiful', 'A Beautiful Mind (film)', 'Beautiful (Christina Aguilera song)', 'Life Is Beautiful'].\nThought 2: From suggestions, I should search \"Beautiful (Christina Aguilera song)\" to find the song.\nAction 2: Search[Beautiful (Christina Aguilera song)]\nObservation 2: \"Beautiful\" is a song recorded by American singer Christina Aguilera for her fourth studio album, Stripped (2002).\nThought 3: It does not mention Billboard, so I need to look up \"Billboard Hot 100\" to find if it reached number two on it in 2003.\nAction 3: Lookup[Billboard Hot 100]\nObservation 3: (Result 1 / 3) The song peaked at number two on the Billboard Hot 100 in the United States, where it was certified Gold for 500,000 units shipped.\nThought 4: It only says the song peaked at number two on the Billboard Hot 100, but not if it was in 2003. I am not sure if this claim is true or not.\nAction 4: Finish[NOT ENOUGH INFO]\n\n"}

==> prompts/fever_new_prompt.txt <==

Determine if there is Observation that SUPPORTS or REFUTES a Claim, or if there is NOT ENOUGH INFORMATION or if you DO NOT KNOW. 
Claim: Nikolaj Coster-Waldau worked with the Fox Broadcasting Company.
Thought 1: I need to search Nikolaj Coster-Waldau and find if he has worked with the Fox Broadcasting Company.
Action 1: Search[Nikolaj Coster-Waldau]
Observation 1: Nikolaj William Coster-Waldau (born 27 July 1970) is a Danish actor and producer. He graduated from the Danish National School of Performing Arts in Copenhagen in 1993,[1] and had his breakthrough role in Denmark with the film Nightwatch (1994). He played Jaime Lannister in the HBO fantasy drama series Game of Thrones, for which he received two Primetime Emmy Award nominations for Outstanding Supporting Actor in a Drama Series.. Coster-Waldau has appeared in numerous films in his native Denmark and Scandinavia, including Headhunters (2011) and A Thousand Times Good Night (2013). In the U.S, his debut film role was in the war film Black Hawk Down (2001), playing Medal of Honor recipient Gary Gordon.[2] He then played a detective in the short-lived Fox television series New Amsterdam (2008), and appeared in the 2009 Fox television film Virtuality, originally intended as a pilot.
Thought 2: Because he \"appeared in the 2009 Fox television film Virtuality\", he should have worked with the Fox Broadcasting Company.
Action 2: Finish[SUPPORTS]

Claim: Stranger Things is set in Bloomington, Indiana.
Thought 1: I should search for Stranger Things, and see if it is set in Bloomington, Indiana.
Action 1: Search[Stranger Things]
Observation 1: Stranger Things is an American science fiction horror drama television series created by the Duffer Brothers. Set in the 1980s, primarily in the fictional town of Hawkins, Indiana, the series centers on a number of mysteries and supernatural events occurring around the town and their impact on an ensemble of child and adult characters.
Thought 2: The observation says that it is set in a \"fictional town of Hawkins, Indiana\", so it is not set in Bloomington.
Action 2: Finish[REFUTES]

Claim: Beautiful reached number two on the Billboard Hot 100 in 2003.?
Thought 1: I need to search the song Beautiful and find if it reached number two on the Billboard Hot 100 in 2003.
Action 1: Search[Beautiful]
Observation 1: Could not find [Beautiful]. Similar: ['Beautiful', 'Beautiful, Beautiful', 'A Beautiful Mind (film)', 'Beautiful (Christina Aguilera song)', 'Life Is Beautiful'].
Thought 2: From suggestions, I should search \"Beautiful (Christina Aguilera song)\" to find the song.
Action 2: Search[Beautiful (Christina Aguilera song)]
Observation 2: \"Beautiful\" is a song recorded by American singer Christina Aguilera for her fourth studio album, Stripped (2002).
Thought 3: It does not mention Billboard, so I need to look up \"Billboard Hot 100\" to find if it reached number two on it in 2003.
Action 3: Lookup[Billboard Hot 100]
Observation 3: (Result 1 / 3) The song peaked at number two on the Billboard Hot 100 in the United States, where it was certified Gold for 500,000 units shipped.
Thought 4: It only says the song peaked at number two on the Billboard Hot 100, but not if it was in 2003. I am not sure if this claim is true or not.
Action 4: Finish[NOT ENOUGH INFO]

Claim: Margaret Thatcher was the most senior politician within the Conservative Party in the United States.
Thought 1: I need to search Margaret Thatcher and find if she was the most senior politician within the Conservative Party in the United States.
Action 1: Search[Margaret Thatcher]
Observation 1: Margaret Hilda Thatcher, Baroness Thatcher, LG, OM, DStJ, PC, FRS, HonFRSC (n\u00e9e\u00a0Roberts; 13\u00a0October 1925\u00a0\u2013 8\u00a0April 2013), was a British stateswoman and Conservative politician who served as Prime Minister of the United Kingdom from 1979 to 1990 and Leader of the Conservative Party from 1975 to 1990. She was the first female British prime minister and the longest-serving of the 20th century. As prime minister, she implemented economic policies that became known as Thatcherism. A Soviet journalist dubbed her the \"Iron Lady\", a nickname that became associated with her uncompromising politics and leadership style.. Thatcher studied chemistry at Somerville College, Oxford, and worked briefly as a research chemist before becoming a barrister.
Thought 2: From the observation, I can not see that she was the \"most senior politician within the Conservative Party in the United States\", so I do not know whether claim is true or not.
Action 2: Finish[DO NOT KNOW]


==> prompts/prompts_chatgpt.txt <==
Question: Who was the developer of the Chandrasekhar virial equations awarded the Nobel Prize for Physics with?
Thought 1: I need to search Chandrasekhar virial equations, find its developer, then find the developer's name.
Action 1: Search[Chandrasekhar virial equations]
Observation 1: In astrophysics, the Chandrasekhar virial equations are a hierarchy of moment equations of the Euler equations, developed by the Indian American astrophysicist Subrahmanyan Chandrasekhar, and the physicist Enrico Fermi and Norman R. Lebovitz.[1][2][3]. Consider a fluid mass. M. {\displaystyle M}.
Thought 2: Subrahmanyan Chandrasekhar was the developer of the Chandrasekhar virial equations. I need to search for the Nobel Prize for Physics winners and find who he was awarded with.
Action 2: Search[Nobel Prize for Physics winners]
Observation 2: Could not find Nobel Prize for Physics winners. Similar: ['Nobel Prize in Physics', 'List of Nobel laureates in Physics', 'Ig Nobel Prize', 'List of Ig Nobel Prize winners', 'List of Jewish Nobel laureates'].
Thought 3: Subrahmanyan Chandrasekhar was awarded the Nobel Prize for Physics in 1983 with William Alfred Fowler. 
Action 3: Finish[William Alfred Fowler]
Question: The recording artist whose second single was 21st Century Girl made her acting debut in what 2007 film?
Thought 1: I need to search the recording artist who made 21st Century Girl, find her acting debut, and then find the film.
Action 1: Search[21st Century Girl recording artist]
Observation 1: Could not find 21st Century Girl recording artist. Similar: ['21st Century Girl (song)', '21st Century Girls', '21st Century Breakdown', '21st Century (Digital Boy)', 'Euphoria (Def Leppard album) (redirect from 21st Century Sha la la la Girl)'].
Thought 2: The recording artist is Willow Smith. I need to search Willow Smith and find her acting debut.
Action 2: Search[Willow Smith acting debut]
Observation 2: Could not find Willow Smith acting debut. Similar: ['Willow Smith', 'Jaden Smith', 'Jada Pinkett Smith', 'Will Smith', 'Chloe Cherry'].
Thought 3: I couldn't find her acting debut, so I'll try looking up the film and find if Willow Smith was in it.
Action 3: Search[2007 films]
Observation 3: The following is an overview of events in 2007 in film, including the highest-grossing films, award ceremonies and festivals, a list of films released and notable deaths. The highest-grossing film of the year was Pirates of the Caribbean: At World's End, which was just marginally ahead of Harry Potter and the Order of the Phoenix. 2007 is often considered one of the greatest years for film in the 21st century. [1][2][3]. In his article from April 18, 2017, which highlighted the best movies of 2007, critic Mark Allison of Den of Geek said, "2007 must surely be remembered as one of the finest years in English-language film-making, quite possibly the best of this century so far.
Thought 4: I need to search the films listed and find if Willow Smith was in any of them.
Action 4: Search[Willow Smith filmography]
Observation 4: Willow Camille Reign Smith (born October 31, 2000), also known mononymously as WILLOW, is an American singer and actress. The child of Will Smith and Jada Pinkett Smith, she has received various accolades, including a Young Artist Award, an NAACP Image Award, a BET Award, and nominations for two Daytime Emmy Awards and a MTV Video Music Award.. Smith made her acting debut in 2007 in the film I Am Legend along with her father Will Smith, and later appeared in Kit Kittredge: An American Girl alongside Abigail Breslin. In 2010, Smith launched her music career with the platinum-certified single "Whip My Hair", which peaked at number 11 on the Billboard Hot 100. Smith later signed to her mentor Jay-Z's record label Roc Nation, becoming the youngest artist signed to the label, and released the single "21st Century Girl" the following year..
Thought 5: Willow Smith's acting debut was in the 2007 film, I Am Legend. So the answer is I Am Legend.
Action 5: Finish[I Am Legend]



==> prompts/prompts_naive.json <==
{"webthink_simple": "\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nThought 1: I only need to search Milhouse and find who it is named after.\nAction 1: Search[Milhouse]\nObservation 1: Milhouse Mussolini Van Houten is a recurring character in the Fox animated television series The Simpsons voiced by Pamela Hayden and created by Matt Groening. Milhouse is Bart Simpson's best friend in Mrs. Krabappel's fourth grade class at Springfield Elementary School. He is an insecure, gullible, and less popular child than Bart who is often led into trouble by Bart, who takes advantage of his friend's na\u00c3\u00afvet\u00c3\u00a9. Milhouse is a regular target for school bully Nelson Muntz and his friends Jimbo Jones, Dolph Starbeam and Kearney Zzyzwicz. Milhouse has a crush on Bart's sister, Lisa, a common plot element.\nThought 2: The paragraph does not tell who Milhouse is named after, maybe I can look up \"named after\".\nAction 2: Lookup[named after]\nObservation 2: (Result 1 / 1) Milhouse was designed by Matt Groening for a planned series on NBC, which was abandoned.[4] The design was then used for a Butterfinger commercial, and it was decided to use the character in the series.[5][6] Milhouse was named after U.S. president Richard Nixon, whose middle name was Milhous. The name was the most \"unfortunate name Matt Groening could think of for a kid\".[1] Years earlier, in a 1986 Life in Hell comic entitled \"What to Name the Baby\", Groening listed Milhouse as a name \"no longer recommended\".[7] Milhouse is a favorite among the staff as Al Jean noted \"most of the writers are more like Milhouse than Bart\".[1] His last name was given to him by Howard Gewirtz, a freelance writer who wrote the episode \"Homer Defined\". Gewirtz got the name from one of his wife's friends.[8] According to Arden Myrin and Dana Gould (former writer and co-executive producer of The Simpsons), Rob Cohen (Simpsons writer) inspired Milhouse's look.[2]\nThought 3: Milhouse was named after U.S. president Richard Nixon, so the answer is Richard Nixon.\nAction 3: Finish[Richard Nixon]\nQuestion: Guitars for Wounded Warriors is an album that was recorded in the village in which New York county?\nThought 1: I need to search Guitars for Wounded Warriors, then find in which New York county it was recorded.\nAction 1: Search[Guitars for Wounded Warriors]\nObservation 1: Guitars for Wounded Warriors is the sixth solo studio album by guitarist Brian Tarquin, released in August 2014 by Cleopatra Records. In 2016, it received a Best Compilation Album nomination by the Independent Music Awards. All tracks were recorded at Tarquin's Jungle Room Studios in New Paltz (village), New York. Being moved by the lack of support for returning veterans through his life Tarquin decided to compose a heavy instrumental rock album as a way to show his appreciation to all veterans. So once again he enlisted top notch players to guest with him on the album, Billy Sheehan on Black Hawk, Ron \"Bumblefoot\" Thal and Reb Beach on Taliban Terror, Steve Morse on Freedom, Chris Poland on Charlie Surfs and Hunting, Chuck Loeb on Escape Kabul, Hal Lindes on Sand & Blood, Gary Hoey on 5 Klicks To Hell and Baghdad, Alex De Rosso Dokken on Broken Arrow, and The Flyin' Ryan Brothers on Surgical Strike.  The entire album was engineered, produced and composed by Tarquin especially for each one of the guest guitarists. Partial proceeds are donated to the Fisher House Foundation from sales.\nThought 2: Guitars for Wounded Warriors was recorded in New Paltz (village), New York. I need to search New Paltz (village), New York and find which county it is in.\nAction 2: Search[New Paltz (village), New York]\nObservation 2: New Paltz is a village in Ulster County located in the U.S. state of New York. It is approximately 80 miles (130 km) north of New York City and 70 miles (110 km) south of Albany. The population was 7,324 at the 2020 census.[3]\nThought 3: New Paltz (village), New York is in Ulster County, so the answer is Ulster County.\nAction 3: Finish[Ulster County]\nQuestion: This American actor who starred in \"Veep\" was also in an action comedy film directed by Seth Rogen and Evan Goldberg heavily inspired by what?\nThought 1: There could be many American actors who starred in \"Veep\". So I can first search \"directed by Seth Rogen and Evan Goldberg\" and find action comedy films directed by Seth Rogen and Evan Goldberg.\nAction 1: Search[directed by Seth Rogen and Evan Goldberg]\nObservation 1: Could not find directed by Seth Rogen and Evan Goldberg. Similar: ['The Interview (redirect from The Interview (Seth Rogen film))', 'Evan Goldberg', 'Jay and Seth Versus the Apocalypse', 'This Is the End (category Films directed by Seth Rogen)', 'Seth Rogen filmography', 'Superbad (category Films with screenplays by Seth Rogen)', 'Pineapple Express (film) (category Films with screenplays by Seth Rogen)', 'Sausage Party (category Films produced by Seth Rogen)', 'Untitled Teenage Mutant Ninja Turtles film (category Films produced by Seth Rogen)', 'The Green Hornet (2011 film) (category Films produced by Seth Rogen)', 'Good Boys (film) (category Films produced by Seth Rogen)', 'Seth Rogen', 'Neighbors 2: Sorority Rising (category Films produced by Seth Rogen)', 'An American Pickle (category Films produced by Seth Rogen)', 'The Watch (2012 film) (category Films with screenplays by Seth Rogen)', 'Neighbors (2014 film) (category Films produced by Seth Rogen)', 'The Night Before (2015 film) (category Films produced by Seth Rogen)', 'Martin Starr', 'Preacher (TV series) (category Television shows directed by Steph Green)', 'Long Shot (2019 film) (category Films produced by Seth Rogen)'].\nThought 2: I can check search The Interview (Seth Rogen film), Jay and Seth Versus the Apocalypse, This Is the End (category Films directed by Seth Rogen) and find which is an action comedy film directed by Seth Rogen and Evan Goldberg.\nAction 2: Search[The Interview (Seth Rogen film)]\nObservation 2: The Interview is a 2014 action-adventure comedy film co-produced and directed by Seth Rogen and Evan Goldberg in their second directorial work, following This Is the End (2013). The screenplay was written by Dan Sterling, based on a story he co-wrote with Rogen and Goldberg. The film stars Rogen and James Franco as journalists who set up an interview with North Korean leader Kim Jong-un (Randall Park), and are then recruited by the CIA to assassinate him. The film is inspired by a 2012 Vice documentary.\nThought 3: The Interview is an action comedy film directed by Seth Rogen and Evan Goldberg, and it is inspired by a 2012 Vice documentary. So I can probably stop now without checking other films, and the answer is probably a 2012 Vice documentary.\nAction 3: Finish[a 2012 Vice documentary]\nQuestion: The head coach during the 1997\u201398 Indiana Pacers season retired as a player from what NBA team?\nThought 1: I can search Indiana Pacers, find the head coach during the 1997\u201398 season, then find from what NBA team it is retired as a player.\nAction 1: Search[Indiana Pacers]\nObservation 1: The Indiana Pacers are an American professional basketball team based in Indianapolis. The Pacers compete in the National Basketball Association (NBA) as a member of the league's Eastern Conference Central Division. The Pacers were first established in 1967 as a member of the American Basketball Association (ABA) and became a member of the NBA in 1976 as a result of the ABA\u00e2\u0080\u0093NBA merger. They play their home games at Gainbridge Fieldhouse. The team is named after the state of Indiana's history with the Indianapolis 500's pace cars and with the harness racing industry.[8][9]\nThought 2: I can look up \"1997\u201398\" to find the head coach during the 1997\u201398 season.\nAction 2: Lookup[1997\u201398]\nObservation 2: No more results.\nThought 3: I can look up \"1997\" instead to find the head coach during the 1997\u201398 season\nAction 3: Lookup[1997]\nObservation 3: (Result 1 / 5) In the 1997\u00e2\u0080\u009398 NBA season, Indiana native and former Boston Celtics great Larry Bird was hired as head coach. He led the Pacers to a 19-game improvement over the previous season, finishing 58\u00e2\u0080\u009324 \u00e2\u0080\u0093 at the time, the most the franchise had ever won as an NBA team, and tying the 1970\u00e2\u0080\u009371 ABA Pacers for the franchise record. Chris Mullin joined the team in the off-season and immediately became a valuable part of the Pacers lineup\u00e2\u0080\u0094and starting small forward. Assistant coaches Rick Carlisle, in charge of the offense, and Dick Harter, who coached the defense, were key in getting the most out of the Pacers' role players such as Dale Davis, Derrick McKey and a young Antonio Davis. Miller and Rik Smits both made the All-Star team that year, and in the playoffs, the Pacers breezed past the Cleveland Cavaliers and New York Knicks before falling to the Chicago Bulls in a seven-game Eastern Conference Finals.\nThought 4: In the 1997-98 season, former Boston Celtics great Larry Bird was hired as head coach. So the answer is Boston Celtics.\nAction 4: Finish[Boston Celtics]\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nThought 1: I need to search Nicholas Ray and Elia Kazan, find their professions, then find the profession they have in common.\nAction 1: Search[Nicholas Ray]\nObservation 1: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 \u2013 June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause. He is appreciated for many narrative features produced between 1947 and 1963 including They Live By Night, In A Lonely Place, Johnny Guitar, and Bigger Than Life, as well as an experimental work produced throughout the 1970s titled We Can't Go Home Again, which was unfinished at the time of Ray's death.\nThought 2: Professions of Nicholas Ray are director, screenwriter, and actor. I need to search Elia Kazan next and find his professions.\nAction 2: Search[Elia Kazan]\nObservation 2: Elia Kazan (/\u02c8i\u02d0li\u0259 k\u0259\u02c8z\u00e6n/;[1][2] born Elias Kazantzoglou (Greek: \u0397\u03bb\u03af\u03b1\u03c2 \u039a\u03b1\u03b6\u03b1\u03bd\u03c4\u03b6\u03cc\u03b3\u03bb\u03bf\u03c5);[3] September 7, 1909 \u2013 September 28, 2003) was an American film and theatre director, producer, screenwriter and actor, described by The New York Times as \"one of the most honored and influential directors in Broadway and Hollywood history\".[4]\nThought 3: Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.\nAction 3: Finish[director, screenwriter, actor]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nThought 1: I need to search Arthur's Magazine and First for Women, and find which was started first.\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844\u00e2\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century. Edited by Timothy Shay Arthur, it featured work by Edgar A. Poe, J.H. Ingraham, Sarah Josepha Hale, Thomas G. Spear, and others.[1][2] In May 1846 it was merged into Godey's Lady's Book.[3]\nThought 2: Arthur's Magazine was started in 1844. I need to search First for Women next.\nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989. It is based in Englewood Cliffs, New Jersey.[2] In 2011 the circulation of the magazine was 1,310,696 copies.[3]\nThought 3: First for Women was started in 1989. 1844 (Arthur's Magazine) < 1989 (First for Women), so Arthur's Magazine was started first.\nAction 3: Finish[Arthur's Magazine]\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nThought 1: I need to search Pavel Urysohn and Leonid Levin, find their types of work, then find if they are the same.\nAction 1: Search[Pavel Urysohn]\nObservation 1: Pavel Samuilovich Urysohn (\u00d0\u009f\u00d0\u00b0\u00cc\u0081\u00d0\u00b2\u00d0\u00b5\u00d0\u00bb \u00d0\u00a1\u00d0\u00b0\u00d0\u00bc\u00d1\u0083\u00d0\u00b8\u00cc\u0081\u00d0\u00bb\u00d0\u00be\u00d0\u00b2\u00d0\u00b8\u00d1\u0087 \u00d0\u00a3\u00d1\u0080\u00d1\u008b\u00d1\u0081\u00d0\u00be\u00cc\u0081\u00d0\u00bd) (February 3, 1898 \u00e2\u0080\u0093 August 17, 1924) was a Soviet mathematician who is best known for his contributions in dimension theory, and for developing Urysohn's metrization theorem and Urysohn's lemma, both of which are fundamental results in topology. His name is also commemorated in the terms Urysohn universal space, Fr\u00c3\u00a9chet\u00e2\u0080\u0093Urysohn space, Menger\u00e2\u0080\u0093Urysohn dimension and Urysohn integral equation. He and Pavel Alexandrov formulated the modern definition of compactness in 1923.\nThought 2: Pavel Urysohn is a mathematician. I need to search Leonid Levin next and find its type of work.\nAction 2: Search[Leonid Levin]\nObservation 2: Leonid Anatolievich Levin (/le\u00c9\u00aa.o\u00ca\u008a\u00cb\u0088ni\u00cb\u0090d \u00cb\u0088l\u00c9\u009bv\u00c9\u00aan/ lay-oh-NEED LEV-in; Russian: \u00d0\u009b\u00d0\u00b5\u00d0\u00be\u00d0\u00bd\u00d0\u00b8\u00cc\u0081\u00d0\u00b4 \u00d0\u0090\u00d0\u00bd\u00d0\u00b0\u00d1\u0082\u00d0\u00be\u00cc\u0081\u00d0\u00bb\u00d1\u008c\u00d0\u00b5\u00d0\u00b2\u00d0\u00b8\u00d1\u0087 \u00d0\u009b\u00d0\u00b5\u00cc\u0081\u00d0\u00b2\u00d0\u00b8\u00d0\u00bd; Ukrainian: \u00d0\u009b\u00d0\u00b5\u00d0\u00be\u00d0\u00bd\u00d1\u0096\u00cc\u0081\u00d0\u00b4 \u00d0\u0090\u00d0\u00bd\u00d0\u00b0\u00d1\u0082\u00d0\u00be\u00cc\u0081\u00d0\u00bb\u00d1\u0096\u00d0\u00b9\u00d0\u00be\u00d0\u00b2\u00d0\u00b8\u00d1\u0087 \u00d0\u009b\u00d0\u00b5\u00cc\u0081\u00d0\u00b2\u00d1\u0096\u00d0\u00bd; born November 2, 1948) is a Soviet-American mathematician and computer scientist. \nThought 3: Leonid Levin is a mathematician and computer scientist. So Pavel Urysohn and Leonid Levin have the same type of work. \nAction 3: Finish[yes]\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nThought 1: I need to search Adam Clayton Powell and The Saimaa Gesture, and find which documentary is about Finnish rock groups.\nAction 1: Search[Adam Clayton Powell]\nObservation 1: Could not find [Adam Clayton Powell]. Similar: ['Adam Clayton Powell Jr.', 'Adam Clayton Powell Sr.', 'Adam Clayton Powell IV', 'Adam Clayton Powell III', 'Seventh Avenue (Manhattan) (redirect from Adam Clayton Powell Jr. Boulevard)', 'Adam Clayton Powell Jr. State Office Building', 'Isabel Washington Powell', 'Adam Powell', 'Adam Clayton Powell (film)', 'Giancarlo Esposito', 'Harlem', 'St. Nicholas Historic District', 'Abyssinian Baptist Church', 'Powell (surname)', 'Adam (musical)', 'Statue of Adam Clayton Powell Jr.', 'List of people from Harlem', 'Adam (given name)', 'Five-Percent Nation', 'List of American liberals'].\nThought 2: I can search Adam Clayton Powell (film) to find the documentary.\nAction 2: Search[Adam Clayton Powell (film)]\nObservation 2: Adam Clayton Powell is a 1989 American documentary film directed by Richard Kilberg.\nThe film is about the rise and fall of influential African-American politician Adam Clayton Powell Jr.[3][4] It was later aired as part of the PBS series The American Experience.\nThought 3: Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups. So the documentary about Finnish rock groups must instead be The Saimaa Gesture.\nAction 3: Finish[The Saimaa Gesture]\n", "cotqa_simple": "\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nThought: Let's think step by step. Milhouse was named after U.S. president Richard Nixon, so the answer is Richard Nixon.\nAnswer: Richard Nixon\nQuestion: Guitars for Wounded Warriors is an album that was recorded in the village in which New York county?\nThought: Let's think step by step. Guitars for Wounded Warriors was recorded at Tarquin's Jungle Room Studios in New Paltz (village), New York. New Paltz is a village in Ulster County located in the U.S. state of New York. So the answer is Ulster County.\nAnswer: Ulster County\nQuestion: This American actor who starred in \"Veep\" was also in an action comedy film directed by Seth Rogen and Evan Goldberg heavily inspired by what?\nThought: Let's think step by step. The Interview is an action comedy film directed by Seth Rogen and Evan Goldberg. It is inspired by a 2012 Vice documentary. So the answer is a 2012 Vice documentary.\nAnswer: a 2012 Vice documentary\nQuestion: The head coach during the 1997\u201398 Indiana Pacers season retired as a player from what NBA team?\nThought: Let's think step by step. The head coach during the 1997\u201398 Indiana Pacers season was Larry Bird. Larry Bird retired as a player from Boston Celtics. So the answer is Boston Celtics.\nAnswer: Boston Celtics\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nThought: Let's think step by step. Professions of Nicholas Ray are director, screenwriter, and actor. Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.\nAnswer: director, screenwriter, actor\nQuestion: Which band was founded first, Hole, the rock band that Courtney Love was a frontwoman of, or The Wolfhounds?\nThought: Let's think step by step. Hole was founded in 1989. The Wolfhounds was founded in 1985. 1989 (Hole) > 1985 (The Wolfhounds), so The Wolfhounds was founded first.\nAnswer: The Wolfhounds\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nThought: Let's think step by step. Pavel Urysohn is a mathematician. Leonid Levin is a mathematician and computer scientist. So Pavel Urysohn and Leonid Levin have the same type of work.\nAnswer: Yes\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nThought: Let's think step by step. Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups. So the documentary about Finnish rock groups must instead be The Saimaa Gesture.\nAnswer: The Saimaa Gesture\n", "webqa_simple": "\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nAnswer: Richard Nixon\nQuestion: Guitars for Wounded Warriors is an album that was recorded in the village in which New York county?\nAnswer: Ulster County\nQuestion: This American actor who starred in \"Veep\" was also in an action comedy film directed by Seth Rogen and Evan Goldberg heavily inspired by what?\nAnswer: 2012 Vice documentary\nQuestion: The head coach during the 1997\u201398 Indiana Pacers season retired as a player from what NBA team?\nAnswer: Boston Celtics\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nAnswer: director, screenwriter, actor\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nAnswer: Arthur's Magazine\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nAnswer: yes\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nAnswer: The Saimaa Gesture\n", "webthink_simple_3": "\nQuestion: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nThought 1: I need to search Colorado orogeny, find the area that the eastern sector of the Colorado orogeny extends into, then find the elevation range of the area.\nAction 1: Search[Colorado orogeny]\nObservation 1: The Colorado orogeny was an episode of mountain building (an orogeny) in Colorado and surrounding areas. This took place from 1780 to 1650 million years ago (Mya), during the Paleoproterozoic (Statherian Period). It is recorded in the Colorado orogen, a >500-km-wide belt of oceanic arc rock that extends southward into New Mexico. The Colorado orogeny was likely part of the larger Yavapai orogeny.\nThought 2: It does not mention the eastern sector of the Colorado orogeny. I need to look up eastern sector.\nAction 2: Lookup[eastern sector]\nObservation 2: (Result 1 / 1) The Colorado orogen, formerly called the Colorado province, is a >500-km-wide belt of oceanic arc rock (1.78\u20131.65 Ga) that extends southward into New Mexico and composes a major part of the Proterozoic provinces of southwestern United States. This transcontinental collisional event occurred during the  Paleoproterozoic (Statherian Period).[1] The Wyoming sector of the Colorado orogeny was formerly called the Medicine Bow orogeny. The eastern sector extends into the High Plains and is called the Central Plains orogeny. The boundary between the Colorado orogeny and the Wyoming craton is the Cheyenne belt, a 5-km-wide mylonitic shear zone that verges northward. The Cheyenne belt transects and cuts off the south edge of the older Trans-Hudson orogeny.[2]\nThought 3: The eastern sector of Colorado orogeny extends into the High Plains, so High Plains is the area. I need to search High Plains and find its elevation range.\nAction 3: Search[High Plains]\nObservation 3: High Plains refers to one of two distinct land regions:\nThought 4: I need to search High Plains (United States).\nAction 4: Search[High Plains (United States)]\nObservation 4: The High Plains are a subregion of the Great Plains, mainly in the Western United States, but also partly in the Midwest states of Nebraska, Kansas, and South Dakota, generally encompassing the western part of the Great Plains before the region reaches the Rocky Mountains. The High Plains are located in eastern Montana, southeastern Wyoming, southwestern South Dakota, western Nebraska, eastern Colorado, western Kansas, eastern New Mexico, western Oklahoma, and to just south of the Texas Panhandle.[4] The southern region of the Western High Plains ecology region contains the geological formation known as Llano Estacado which can be seen from a short distance or on satellite maps.[5] From east to west, the High Plains rise in elevation from around 1,800 to 7,000 ft (550 to 2,130 m).[3]\nThought 5: High Plains rise in elevation from around 1,800 to 7,000 ft, so the answer is 1,800 to 7,000 ft.\nAction 5: Finish[1,800 to 7,000 ft]\nQuestion: Guitars for Wounded Warriors is an album that was recorded in the village in which New York county?\nThought 1: I need to search Guitars for Wounded Warriors, then find in which New York county it was recorded.\nAction 1: Search[Guitars for Wounded Warriors]\nObservation 1: Guitars for Wounded Warriors is the sixth solo studio album by guitarist Brian Tarquin, released in August 2014 by Cleopatra Records. In 2016, it received a Best Compilation Album nomination by the Independent Music Awards. All tracks were recorded at Tarquin's Jungle Room Studios in New Paltz (village), New York. Being moved by the lack of support for returning veterans through his life Tarquin decided to compose a heavy instrumental rock album as a way to show his appreciation to all veterans. So once again he enlisted top notch players to guest with him on the album, Billy Sheehan on Black Hawk, Ron \"Bumblefoot\" Thal and Reb Beach on Taliban Terror, Steve Morse on Freedom, Chris Poland on Charlie Surfs and Hunting, Chuck Loeb on Escape Kabul, Hal Lindes on Sand & Blood, Gary Hoey on 5 Klicks To Hell and Baghdad, Alex De Rosso Dokken on Broken Arrow, and The Flyin' Ryan Brothers on Surgical Strike.  The entire album was engineered, produced and composed by Tarquin especially for each one of the guest guitarists. Partial proceeds are donated to the Fisher House Foundation from sales.\nThought 2: Guitars for Wounded Warriors was recorded in New Paltz (village), New York. I need to search New Paltz (village), New York and find which county it is in.\nAction 2: Search[New Paltz (village), New York]\nObservation 2: New Paltz is a village in Ulster County located in the U.S. state of New York. It is approximately 80 miles (130 km) north of New York City and 70 miles (110 km) south of Albany. The population was 7,324 at the 2020 census.[3]\nThought 3: New Paltz (village), New York is in Ulster County, so the answer is Ulster County.\nAction 3: Finish[Ulster County]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nThought 1: I need to search Arthur's Magazine and First for Women, and find which was started first.\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844\u00e2\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century. Edited by Timothy Shay Arthur, it featured work by Edgar A. Poe, J.H. Ingraham, Sarah Josepha Hale, Thomas G. Spear, and others.[1][2] In May 1846 it was merged into Godey's Lady's Book.[3]\nThought 2: Arthur's Magazine was started in 1844. I need to search First for Women next.\nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989. It is based in Englewood Cliffs, New Jersey.[2] In 2011 the circulation of the magazine was 1,310,696 copies.[3]\nThought 3: First for Women was started in 1989. 1844 (Arthur's Magazine) < 1989 (First for Women), so Arthur's Magazine was started first.\nAction 3: Finish[Arthur's Magazine]\n", "webthink_simple6": "\nQuestion: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nThought 1: I need to search Colorado orogeny, find the area that the eastern sector of the Colorado orogeny extends into, then find the elevation range of the area.\nAction 1: Search[Colorado orogeny]\nObservation 1: The Colorado orogeny was an episode of mountain building (an orogeny) in Colorado and surrounding areas.\nThought 2: It does not mention the eastern sector. So I need to look up eastern sector.\nAction 2: Lookup[eastern sector]\nObservation 2: (Result 1 / 1) The eastern sector extends into the High Plains and is called the Central Plains orogeny.\nThought 3: The eastern sector of Colorado orogeny extends into the High Plains. So I need to search High Plains and find its elevation range.\nAction 3: Search[High Plains]\nObservation 3: High Plains refers to one of two distinct land regions:\nThought 4: I need to instead search High Plains (United States).\nAction 4: Search[High Plains (United States)]\nObservation 4: The High Plains are a subregion of the Great Plains. From east to west, the High Plains rise in elevation from around 1,800 to 7,000 ft (550 to 2,130 m).[3]\nThought 5: High Plains rise in elevation from around 1,800 to 7,000 ft, so the answer is 1,800 to 7,000 ft.\nAction 5: Finish[1,800 to 7,000 ft]\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nThought 1: The question simplifies to \"The Simpsons\" character Milhouse is named after who. I only need to search Milhouse and find who it is named after.\nAction 1: Search[Milhouse]\nObservation 1: Milhouse Mussolini Van Houten is a recurring character in the Fox animated television series The Simpsons voiced by Pamela Hayden and created by Matt Groening.\nThought 2: The paragraph does not tell who Milhouse is named after, maybe I can look up \"named after\".\nAction 2: Lookup[named after]\nObservation 2: (Result 1 / 1) Milhouse was named after U.S. president Richard Nixon, whose middle name was Milhous. \nThought 3: Milhouse was named after U.S. president Richard Nixon, so the answer is Richard Nixon.\nAction 3: Finish[Richard Nixon]\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nThought 1: I need to search Adam Clayton Powell and The Saimaa Gesture, and find which documentary is about Finnish rock groups.\nAction 1: Search[Adam Clayton Powell]\nObservation 1: Could not find [Adam Clayton Powell]. Similar: ['Adam Clayton Powell III', 'Seventh Avenue (Manhattan)', 'Adam Clayton Powell Jr. State Office Building', 'Isabel Washington Powell', 'Adam Powell', 'Adam Clayton Powell (film)', 'Giancarlo Esposito'].\nThought 2: To find the documentary, I can search Adam Clayton Powell (film).\nAction 2: Search[Adam Clayton Powell (film)]\nObservation 2: Adam Clayton Powell is a 1989 American documentary film directed by Richard Kilberg.\nThe film is about the rise and fall of influential African-American politician Adam Clayton Powell Jr.[3][4] It was later aired as part of the PBS series The American Experience.\nThought 3: Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups. So the documentary about Finnish rock groups must instead be The Saimaa Gesture.\nAction 3: Finish[The Saimaa Gesture]\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nThought 1: I need to search Nicholas Ray and Elia Kazan, find their professions, then find the profession they have in common.\nAction 1: Search[Nicholas Ray]\nObservation 1: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 \u2013 June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause.\nThought 2: Professions of Nicholas Ray are director, screenwriter, and actor. I need to search Elia Kazan next and find his professions.\nAction 2: Search[Elia Kazan]\nObservation 2: Elia Kazan was an American film and theatre director, producer, screenwriter and actor.\nThought 3: Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.\nAction 3: Finish[director, screenwriter, actor]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nThought 1: I need to search Arthur's Magazine and First for Women, and find which was started first.\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844-\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century. \nThought 2: Arthur's Magazine was started in 1844. I need to search First for Women next.\nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989. \nThought 3: First for Women was started in 1989. 1844 (Arthur's Magazine) < 1989 (First for Women), so Arthur's Magazine was started first.\nAction 3: Finish[Arthur's Magazine]\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nThought 1: I need to search Pavel Urysohn and Leonid Levin, find their types of work, then find if they are the same.\nAction 1: Search[Pavel Urysohn]\nObservation 1: Pavel Samuilovich Urysohn (February 3, 1898 \u00e2\u0080\u0093 August 17, 1924) was a Soviet mathematician who is best known for his contributions in dimension theory.\nThought 2: Pavel Urysohn is a mathematician. I need to search Leonid Levin next and find its type of work.\nAction 2: Search[Leonid Levin]\nObservation 2: Leonid Anatolievich Levin is a Soviet-American mathematician and computer scientist. \nThought 3: Leonid Levin is a mathematician and computer scientist. So Pavel Urysohn and Leonid Levin have the same type of work. \nAction 3: Finish[yes]\n", "webact_simple6": "Question: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nAction 1: Search[Colorado orogeny]\nObservation 1: The Colorado orogeny was an episode of mountain building (an orogeny) in Colorado and surrounding areas.\nAction 2: Lookup[eastern sector]\nObservation 2: (Result 1 / 1) The eastern sector extends into the High Plains and is called the Central Plains orogeny.\nAction 3: Search[High Plains]\nObservation 3: High Plains refers to one of two distinct land regions:\nAction 4: Search[High Plains (United States)]\nObservation 4: The High Plains are a subregion of the Great Plains. From east to west, the High Plains rise in elevation from around 1,800 to 7,000 ft (550 to 2,130 m).[3]\nAction 5: Finish[1,800 to 7,000 ft]\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nAction 1: Search[Milhouse]\nObservation 1: Milhouse Mussolini Van Houten is a recurring character in the Fox animated television series The Simpsons voiced by Pamela Hayden and created by Matt Groening.\nAction 2: Lookup[named after]\nObservation 2: (Result 1 / 1) Milhouse was named after U.S. president Richard Nixon, whose middle name was Milhous. \nAction 3: Finish[Richard Nixon]\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nAction 1: Search[Adam Clayton Powell]\nObservation 1: Could not find [Adam Clayton Powell]. Similar: ['Adam Clayton Powell III', 'Seventh Avenue (Manhattan)', 'Adam Clayton Powell Jr. State Office Building', 'Isabel Washington Powell', 'Adam Powell', 'Adam Clayton Powell (film)', 'Giancarlo Esposito'].\nAction 2: Search[Adam Clayton Powell (film)]\nObservation 2: Adam Clayton Powell is a 1989 American documentary film directed by Richard Kilberg.\nThe film is about the rise and fall of influential African-American politician Adam Clayton Powell Jr.[3][4] It was later aired as part of the PBS series The American Experience.\nAction 3: Finish[The Saimaa Gesture]\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nAction 1: Search[Nicholas Ray]\nObservation 1: Nicholas Ray (born Raymond Nicholas Kienzle Jr., August 7, 1911 \u2013 June 16, 1979) was an American film director, screenwriter, and actor best known for the 1955 film Rebel Without a Cause.\nAction 2: Search[Elia Kazan]\nObservation 2: Elia Kazan was an American film and theatre director, producer, screenwriter and actor.\nAction 3: Finish[director, screenwriter, actor]\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nAction 1: Search[Arthur's Magazine]\nObservation 1: Arthur's Magazine (1844-\u0080\u00931846) was an American literary periodical published in Philadelphia in the 19th century. \nAction 2: Search[First for Women]\nObservation 2: First for Women is a woman's magazine published by Bauer Media Group in the USA.[1] The magazine was started in 1989. \nAction 3: Finish[Arthur's Magazine]\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nAction 1: Search[Pavel Urysohn]\nObservation 1: Pavel Samuilovich Urysohn (February 3, 1898 \u00e2\u0080\u0093 August 17, 1924) was a Soviet mathematician who is best known for his contributions in dimension theory.\nAction 2: Search[Leonid Levin]\nObservation 2: Leonid Anatolievich Levin is a Soviet-American mathematician and computer scientist. \nAction 3: Finish[yes]\n\n", "cotqa_simple6": "Question: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nThought: Let's think step by step. The eastern sector of Colorado orogeny extends into the High Plains. High Plains rise in elevation from around 1,800 to 7,000 ft, so the answer is 1,800 to 7,000 ft.\nAnswer: 1,800 to 7,000 ft\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nThought: Let's think step by step. Milhouse was named after U.S. president Richard Nixon, so the answer is Richard Nixon.\nAnswer: Richard Nixon\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nThought: Let's think step by step. Adam Clayton Powell (film) is a documentary about an African-American politician, not Finnish rock groups. So the documentary about Finnish rock groups must instead be The Saimaa Gesture.\nAnswer: The Saimaa Gesture\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nThought: Let's think step by step. Professions of Nicholas Ray are director, screenwriter, and actor. Professions of Elia Kazan are director, producer, screenwriter, and actor. So profession Nicholas Ray and Elia Kazan have in common is director, screenwriter, and actor.\nAnswer: director, screenwriter, actor\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nThought: Let's think step by step. Arthur's Magazine was started in 1844. First for Women was started in 1989. 1844 (Arthur's Magazine) < 1989 (First for Women), so Arthur's Magazine was started first.\nAnswer: Arthur's Magazine\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nThought: Let's think step by step. Pavel Urysohn is a mathematician. Leonid Levin is a mathematician and computer scientist. So Pavel Urysohn and Leonid Levin have the same type of work.\nAnswer: Yes\n", "webqa_simple6": "Question: What is the elevation range for the area that the eastern sector of the Colorado orogeny extends into?\nAnswer: 1,800 to 7,000 ft\nQuestion: Musician and satirist Allie Goertz wrote a song about the \"The Simpsons\" character Milhouse, who Matt Groening named after who?\nAnswer: Richard Nixon\nQuestion: Which documentary is about Finnish rock groups, Adam Clayton Powell or The Saimaa Gesture?\nAnswer: The Saimaa Gesture\nQuestion: What profession does Nicholas Ray and Elia Kazan have in common?\nAnswer: director, screenwriter, actor\nQuestion: Which magazine was started first Arthur's Magazine or First for Women?\nAnswer: Arthur's Magazine\nQuestion: Were Pavel Urysohn and Leonid Levin known for the same type of work?\nAnswer: Yes\n"}
